Organic or Diffused: Can We Distinguish Human Art from AI-generated Images?

The advent of generative AI images has completely disrupted the art world. Distinguishing AI generated images from human art is a challenging problem whose impact is growing over time. A failure to address this problem allows bad actors to defraud individuals paying a premium for human art and companies whose stated policies forbid AI imagery. It is also critical for content owners to establish copyright, and for model trainers interested in curating training data in order to avoid potential model collapse. There are several different approaches to distinguishing human art from AI images, including classifiers trained by supervised learning, research tools targeting diffusion models, and identification by professional artists using their knowledge of artistic techniques. In this paper, we seek to understand how well these approaches can perform against today's modern generative models in both benign and adversarial settings. We curate real human art across 7 styles, generate matching images from 5 generative models, and apply 8 detectors (5 automated detectors and 3 different human groups including 180 crowdworkers, 4000+ professional artists, and 13 expert artists experienced at detecting AI). Both Hive and expert artists do very well, but make mistakes in different ways (Hive is weaker against adversarial perturbations while Expert artists produce higher false positives). We believe these weaknesses will remain as models continue to evolve, and use our data to demonstrate why a combined team of human and automated detectors provides the best combination of accuracy and robustness.

==> plots/eval/data/accuracy_confidence_all.txt <==
# id, detector, very human, somewhat human, somewhat ai, very ai, vh stdev, sh stdev, sa stdev, va stdev
0	General	54.11	44.75	69.80	71.53	2.92	1.67	1.54	2.25
1	Artist	75.27	56.88	75.61	92.48	0.44	0.41	0.36	0.21
2	Expert	86.00	62.07	71.43	91.40	4.91	9.01	8.54	2.91
3	Hive	95.85	50.00	100.00	100.00	1.35	25	0	0
4	Optic	98.41	90.00	14.29	93.92	1.11	6.71	6.49	1.26
5	Illuminarty	90.32	72.09	56.25	74.93	5.31	6.84	5.55	2.33

==> plots/eval/data/all_fake_hive.txt <==
7695	0.9999919920240128
7696	0.9999782138911408
7697	0.9997973840602812
7698	0.9999887062215818
7699	0.9999030182717924
7700	0.9999683174128772
7701	0.9999562499457104
7702	0.9999874203099288
7703	0.9999891734149662
7704	0.9998484395553314
7705	0.9999723151470776
7706	0.9998492201723744
7707	0.9999219192686984
7708	0.9999998757115048
7709	0.9999997134788604
7710	0.9999996655529284
7711	0.9998407512901454
7712	0.99996845445017
7713	0.9999766736004008
7714	0.999999938634454
7715	0.9999778905035812
7716	0.9999955364256978
7717	0.999999899751196
7718	0.9999993123615544
7719	0.9999935355634076
7720	0.9999899906249312
7721	0.9999989196059238
7722	0.9999989234614618
7723	0.9999995259027684
7724	0.9999998509265828
7725	0.9999969284401006
7726	0.999988280153428
7727	0.999995972602599
7728	0.999998318896036
7729	0.9999860663324024
7730	0.9999569717974712
7731	0.9997392159609612
7732	0.9908359108399012
7733	0.9981555309025948
7734	0.9999236694872828
7735	0.978342568501697
7736	0.9979708493609676
7737	0.999876537336778
7738	0.999886187122521
7739	0.9891859108462436
7740	0.9999815066450244
7741	0.9999823322729005
7742	0.9999999561765042
7743	0.9898808500265444
7744	0.9967491498922876
7745	0.999999896900544
7746	0.9999757543420444
7747	0.9996759223727838
7748	0.9999987375257964
7749	0.9999246420985424
7750	0.9999996741037386
7751	0.9999994298148857
7752	0.99999999946877
7753	0.9998578619133685
7754	0.9999999982857036
7755	0.9999892017056596
7756	0.999995356633403
7757	0.9999938913608502
7758	0.9999969654046476
7759	0.9999816668934828
7760	0.99997063236938
7761	0.999999647831854
7762	0.9999999949102788
7763	0.999987815747227
7764	0.9999936711763214
7765	0.999952805924261
7766	0.9999897380344216
7767	0.9999912064283444
7768	0.999495028072434
7769	0.9999888138836868
7770	0.9999375614456896
7771	0.9679924046630524
7772	0.9877628579837942
7773	0.9987624003340976
7774	0.9999879847613976
7775	0.9999858596512086
7776	0.9998559872770294
7777	0.9999855896594666
7778	0.9999991458408088
7779	0.9999991738090565
7780	0.9999442664831636
7781	0.9999999547428526
7782	0.999999993853496
7783	0.9999981197889538
7784	0.999993101369766
7785	0.9999463934257716
7786	0.9999998439724788
7787	0.9999318131562616
7788	0.9998746183167329
7789	0.9997606295521122
7790	0.99999401413137
7791	0.9999990299150516
7792	0.999660258121704
7793	0.9999418421377227
7794	0.9999961515106268
7795	0.999680545397608
7796	0.999975138528348
7797	0.9998500611024967
7798	0.9993087009752633
7799	0.9999947461727864
7800	0.9999995007771652
7801	0.9999999917946216
7802	0.9999133091485118
7803	0.9999759490760644
7804	0.999988738461964
7805	0.9999811018917172
7806	0.9999724546240444
7807	0.999967994185942
7808	0.9983010108446396
7809	0.9997943928444258
7810	0.9999341319327828
7811	0.9997137995236508
7812	0.999715339130572
7813	0.9999958535863211
7814	0.9999471984728128
7815	0.708397567680115
7816	0.9756052406298934
7817	0.9999488688298172
7818	0.9815405872532436
7819	0.9886520509312372
7820	0.9999994943867724
7821	0.9968525563711288
7822	0.9982150776981242
7823	0.9992886530713048
7824	0.0011211075781546
7825	0.9999998113794824
7826	0.9999997511283468
7827	0.999999987725998
7828	0.9531799892928534
7829	0.999239788448008
7830	0.9999785367400688
7831	0.9999994561529606
7832	0.9957046967820382
7833	0.9999991364348544
7834	0.9999998525281112
7835	0.9999692596014806
7836	0.998432038085857
7837	0.9999358482217606
7838	0.9988269775191826
7839	0.9998340595018376
7840	0.9999916262439326
7841	0.9999942538384278
7842	0.9997719590895264
7843	0.9999962741336278
7844	0.9998802953135738
7845	0.9999414686865076
7846	0.9999664543037656
7847	0.9998684901985728
7848	0.9996490174303762
7849	0.9999226814438644
7850	0.999987740757646
7851	0.9998029582815436
7852	0.9999786096986404
7853	0.9997712163747636
7854	0.999830962989356
7855	0.9997643622964834
7856	0.9999986861596823
7857	0.9999898867310092
7858	0.9987136281511626
7859	0.8427039905364431
7860	0.99998834067122
7861	0.9999323676823756
7862	0.9999316770196124
7863	0.9979886588502124
7864	0.9966745087233688
7865	0.9999454340148388
7866	0.0233084914973623
7867	0.9953795434573132
7868	0.9596266765829568
7869	0.9925637582230584
7870	0.8498999270814895
7871	0.778390454378767
7872	0.9997190622221056
7873	0.0044115442994416
7874	0.9998987588714846
7875	0.6992730222527984
7876	0.0101235535312996
7877	0.4691720977379746
7878	0.925036103137294
7879	0.0162798748161007
7880	0.4929513013344134
7881	0.0063438346819473
7882	0.9910025893714618
7883	0.2309194413937687
7884	0.9999384302413749
7885	0.9993210110787092
7886	0.4750565099596932
7887	0.9621727957703278
7888	0.9982898731506816
7889	0.9998607252871368
7890	0.9999688050654983
7891	0.9998808008215774
7892	0.9886594004284128
7893	0.9995924035578658
7894	0.9984287973119144
7895	0.9999928919056518
7896	0.9999999897023958
7897	0.9999995926749046
7898	0.9999959044533824
7899	0.9998971096802894
7900	0.9998230865281504
7901	0.9999974915515252
7902	0.9999993840717724
7903	0.9999999424887884
7904	0.999999853799728
7905	0.9970448027078794
7906	0.9982746833545614
7907	0.9999044134489296
7908	0.0777800927348299
7909	0.9997459307027144
7910	0.9999927658661738
7911	0.9997812153103122
7912	0.9999879920439226
7913	0.9999993794516332
7914	0.99754968613587
7915	0.999999937632087
7916	0.9999981086073142
7917	0.999937352613519
7918	0.999977172879032
7919	0.9999998468703658
7920	0.9999261366782728
7921	0.9999999338799402
7922	0.9999995734270516
7923	0.9999996637385618
7924	0.9999463491659372
7925	0.9997922889604418
7926	0.9996972466884624
7927	0.9999642098662552
7928	0.9999987826582356
7929	0.997811999380642
7930	0.0719447819639976
7931	0.9106917101266953
7932	0.9999954771860914
7933	0.9989746904208878
7934	0.9999812690264216
7935	0.9999972338619462
7936	0.9999999026873382
7937	0.9999936787208455
7938	0.9998773387231968
7939	0.9999971128343496
7940	0.3558727641990266
7941	0.9971929556255285
7942	0.999177884463844
7943	0.9999996469927726
7944	0.9999998810159152
7945	0.9999913582159722
7946	0.9999714265049752
7947	0.9999498119648452
7948	0.9999993297922982
7949	0.9724240983038528
7950	0.9999999688451328
7951	0.9999978167391884
7952	0.999996741056552
7953	0.9999996038793132
7954	0.0761582303131145
7955	0.9988257887354722
7956	0.9973822207774068
7957	0.9914131107934068
7958	0.9966446347805932
7959	0.9999925591932034
7960	0.9999999519667438
7961	0.9847553016507848
7962	0.9999999836075996
7963	0.9999999922747076
7964	0.9999999749799682
7965	0.9999998612042764
7966	0.6786973021576318
7967	0.999995461783108
7968	0.9999998783027664
7969	0.9981122140945476
7970	0.9997660929650763
7971	0.999998467528039
7972	0.9999602604298792
7973	0.9999999823536851
7974	0.999999147991964
7975	0.999936358231026
7976	0.9999853996705812
7977	0.9999948445637542
7978	0.9999880504161012
7979	0.999991453619704
7980	0.9999989096997584
7981	0.9999970346786398
7982	0.9999597998925082
7983	0.9999707769294426
7984	0.9999957008612784
7985	0.999998015570464
7986	0.9999979707764975
7987	0.9999985927698828
7988	0.9999999246820034
7989	0.9999999999043372
7990	0.9999991237518412
7991	0.9999999882465676
7992	0.9999999825759792
7993	0.9999999934571062
7994	0.9999998724327592
7995	0.999999996253784
7996	0.9999986168070502
7997	0.9999994624261048
7998	0.9999996197113442
7999	0.9999999989614144
8000	0.9999885145495948
8001	0.9999992222020764
8002	0.9999999663303782
8003	0.999994970621651
8004	0.99999993243025
8005	0.9999949393134612
8006	0.9999119709105532
8007	0.9999999199956584
8008	0.9999988796610788
8009	0.9999339093227676
8010	0.9999997833259484
8011	0.99998974101397
8012	0.9999900771600878
8013	0.9999999487784988
8014	0.999982621571622
8015	0.9999996482454636
8016	0.9999809539295548
8017	0.9999999997129638
8018	0.9999982759997322
8019	0.9998514164397372
8020	0.9998286923578512
8021	0.9996602864586324
8022	0.999999174299284
8023	0.999873561054206
8024	0.9999853565111518
8025	0.9999994114215044
8026	0.999999065235776
8027	0.9999996037814588
8028	0.9999992575698664
8029	0.999999216496145
8030	0.9999989401940144
8031	0.9999994741520792
8032	0.9999940726197182
8033	0.9999992387221088
8034	0.9999999944607834
8035	0.9999983155831228
8036	0.9999999888955324
8037	0.9999972657267248
8038	0.9999927084363296
8039	0.999848007357212
8040	0.9999999235217002
8041	0.9999999914402036
8042	0.9999999858052488
8043	0.999999999655939
8044	0.9999932042673828
8045	0.999999673839258
8046	0.9999996996781496
8047	0.9999776495956358
8048	8.010263577514493e-06
8049	0.7982199629159996
8050	6.717816893305237e-05
8051	0.9999988660119892
8052	0.9999968683094624
8053	0.0876846293291016
8054	0.9999989976199624
8055	0.9999999637127016
8056	0.0071038754811594
8057	0.9999999910236916
8058	0.9999999986837892
8059	0.9999549677095964
8060	0.9988508767772158
8061	0.9999990164773964
8062	0.9999987768198856
8063	0.9999442933981209
8064	0.998029595715216
8065	0.9947693735785264
8066	0.7961144334079816
8067	0.9999937233778868
8068	0.999793233116792
8069	0.9999942985279704
8070	0.7677448172014442
8071	0.0004262376680751
8072	0.99997605029637
8073	0.9999946714586164
8074	0.9999987843595822
8075	0.9999993227316422
8076	0.9992715628231938
8077	0.9999126537589748
8078	0.9999977721759312
8079	0.9999999011852596
8080	0.9999880542430778
8081	0.9999993427635068
8082	0.9999999989948444
8083	0.9996899029990428
8084	0.9997727587947298
8085	0.0001191680102431
8086	0.0009014873994907
8087	0.0053105198420293
8088	0.0012688389560072
8089	0.0029167038593919
8090	0.0003533356702726
8091	0.0084455430848298
8092	0.0002265006621496
8093	1.7468297481937178e-05
8094	1.029792767181929e-05
8095	0.988424533327083
8096	0.0001386758615916
8097	0.0010367314872715
8098	0.0003255124373005
8099	0.0008713486270389
8100	0.000184496405081
8101	0.1078115793018713
8102	0.0045326595112268
8103	0.0080934147851284
8104	0.0107100326701134
8105	4.7318206765300346e-05
8106	0.0001201953453219
8107	7.444566613850851e-05
8108	0.0023081754502779
8109	0.0031625295147143
8110	0.0040706663964903
8111	0.0001122797823324
8112	4.852626265281664e-05
8113	0.173996412235067
8114	0.0017820823353046
8115	0.0048749327108053
8116	0.0002963708242584
8117	0.0278201672520265
8118	0.0386486396130274
8119	0.0001121866465108
8120	0.0432018529572863
8121	0.0004971221663125
8122	0.0002672982610143
8123	0.001384022401858
8124	0.0006625618851927
8125	1.561926052093827e-05
8126	3.032559491864464e-05
8127	2.486373597979296e-05
8128	2.4372584319616743e-05
8129	0.0001102004406795
8130	9.345820172872836e-06
8131	0.0005724828052859
8132	0.0005907095806535
8133	0.0002761282832966
8134	0.000220795292079
8135	6.346796064538153e-05
8136	4.451931875777132e-05
8137	0.0001268809742559
8138	0.0038739811919721
8139	2.3460939974141127e-06
8140	2.8058117659261265e-05
8141	6.736759393070271e-05
8142	6.100880101484299e-05
8143	1.5487580597868833e-05
8144	7.823657244412273e-06
8145	0.0004846589408167
8146	2.510144173492268e-05
8147	4.591490366432005e-05
8148	1.6591910910746136e-05
8149	0.000145112147946
8150	0.0004419773536216
8151	1.6332446127900226e-05
8152	2.5159465582072103e-05
8153	1.0510097203760031e-05
8154	4.965942783088304e-06
8155	7.165523420068015e-06
8156	0.000610840730088
8157	0.0001290011067189
8158	0.0001587904453796
8159	1.3173041514894532e-05
8160	0.0002966925491127
8161	1.8048035482418646e-05
8162	7.894733291754018e-06
8163	6.7254052909142e-05
8164	2.95158382577381e-05
8165	0.0002589390792051
8166	5.005358955480651e-05
8167	0.0001303092696409
8168	3.226708357673738e-05
8169	2.5510150271838502e-05
8170	5.500848977305832e-06
8171	3.039737206912099e-05
8172	0.0030841055959735
8173	0.0001716464452724
8174	3.846858242627011e-05
8175	0.0003581810026656
8176	3.261776422287961e-05
8177	2.05940499652609e-05
8178	2.345209329167021e-05
8179	1.4223391863952382e-05
8180	0.0001007206891326
8181	0.0001468384112765
8182	8.095449398202661e-05
8183	1.2553847103604606e-05
8184	5.858346936599724e-05
8185	3.7613532910132615e-05
8186	6.744090226095801e-05
8187	0.000131295634278
8188	3.776382604649809e-05
8189	6.042891889252569e-06
8190	1.2745017902410488e-05
8191	1.4026153672021826e-05
8192	0.0001134145184886
8193	1.461172175268017e-05
8194	2.6173585064509184e-05
8195	0.0006821716051358
8196	0.0002427741105342
8197	5.544332140123686e-06
8198	0.0004852404924767
8199	0.0047008304439507
8200	0.0001390832744511
8201	0.0012853612244003
8202	0.0002291531715804
8203	1.87547004948616e-05
8204	3.258906239992761e-05
8205	0.0001650618838279
8206	0.0076571725877122
8207	0.0001305911546056
8208	2.122465134021532e-05
8209	4.8187222914230165e-06
8210	0.0002115293020464
8211	0.0002513194711565
8212	1.4134588457428934e-05
8213	0.0002482182018462
8214	0.0008710076649344
8215	6.153109514019699e-06
8216	8.587227964142285e-05
8217	8.779186546274711e-06
8218	7.165167231342719e-06
8219	3.4868708867488063e-05
8220	4.2973724535839606e-05
8221	0.0001545184479941
8222	0.0007563215877281
8223	3.160472350892705e-05
8224	0.0001802069318918
8225	0.0001594502198494
8226	0.0002094937197459
8227	7.914223150426908e-05
8228	7.766761934270497e-05
8229	8.588807507888319e-05
8230	0.0005481004168648
8231	0.0001553210093835
8232	0.0004948850989551
8233	0.000431090925329
8234	2.9443099463871183e-05
8235	0.0001530219040923
8236	0.0001015704463338
8237	0.0048574353419228
8238	0.00235308052608
8239	0.0003352119453621
8240	0.0027271115323865
8241	6.869079975454825e-06
8242	0.0005938156152726
8243	0.0018867369412408
8244	0.0001149807293442
8245	0.0002896052359866
8246	0.0002525332952243
8247	0.0013954145866232
8248	0.0021859162829358
8249	0.0004424725718825
8250	1.0894735340321114e-05
8251	0.0001453700557054
8252	0.0006556225561353
8253	0.0001048217471635
8254	3.521420827817065e-05
8255	0.003471561811845
8256	2.329190464235389e-05
8257	8.285360298781762e-06
8258	0.0003901360018992
8259	0.0001023265749298
8260	0.2541296288360689
8261	4.643327683828037e-05
8262	0.000570290430924
8263	0.3109262327363379
8264	0.0097542748618313
8265	0.0081439808703815
8266	0.0002185632386195
8267	0.0027270734379236
8268	0.0009027741110515
8269	0.0007768186846721
8270	0.0001123353501145
8271	4.6126250295243934e-05
8272	0.0027025614924653
8273	1.1625057448830628e-05
8274	8.528097038669733e-05
8275	3.997808734313557e-05
8276	0.0012421069789904
8277	0.003753447392514
8278	0.0459557565699487
8279	3.593720225312946e-05
8280	0.0014740067310946
8281	0.0004469345447472
8282	0.0434237119215392
8283	0.0089339741936975
8284	1.3673325460136888e-05
8285	1.9689760922678752e-05
8286	0.0004801939171327
8287	0.0007075094881644
8288	8.271576557930439e-05
8289	0.0038364152620011
8290	9.03105483192202e-05
8291	8.85340175128786e-06
8292	0.0005147862760492
8293	0.0004309510218957
8294	0.000151603047157
8295	1.0346645527503153e-05
8296	0.0001104680192167
8297	0.0005022297667977
8298	2.1580847569741537e-05
8299	4.075385628263728e-05
8300	0.0001311935446659
8301	0.0001062332131101
8302	1.5159943983886674e-05
8303	1.222445792112124e-05
8304	1.1966357567982712e-05
8305	5.78374795213739e-05
8306	2.2558466780641862e-05
8307	2.153814128545841e-05
8308	3.64871529167901e-05
8309	0.0001111831917083
8310	0.0051708643442757
8311	0.000176556445941
8312	0.0002922119049763
8313	0.0007249906909484
8314	2.937059243925176e-05
8315	0.0008806985872918
8316	2.1108075960569847e-05
8317	0.0106036719882763
8318	0.0001343803684239
8319	0.0007496591574951
8320	0.0002108912196788
8321	0.0002079966469549
8322	3.5892921235918904e-05
8323	4.74206587979534e-05
8324	5.327358196087344e-05
8325	2.6567537867188547e-05
8326	4.474468668971504e-05
8327	1.7055218337440692e-05
8328	0.0002451065501565
8329	4.562599237483021e-05
8330	0.0002393816740569
8331	9.284712291304252e-05
8332	0.0015690495535767
8333	1.5811356523323242e-05
8334	7.109160831592083e-05
8335	0.0024753195616284
8336	0.0009770184898454
8337	7.307025262880235e-05
8338	8.585725466294624e-05
8339	0.0002685204586802
8340	7.189351712666541e-05
8341	3.955805613973008e-05
8342	0.0005256793436549
8343	0.0003726344016826
8344	1.324988580330391e-05
8345	0.0005562765060663
8346	1.152034972555606e-05
8347	4.422366937440348e-06
8348	3.3720092844319386e-05
8349	2.2755288653404497e-06
8350	0.0003882386657305
8351	2.5925412791337453e-06
8352	3.576489430747519e-05
8353	4.547042601791801e-06
8354	0.0001384696815097
8355	1.4951433155213218e-05
8356	3.2757572091894174e-05
8357	1.763123418806496e-05
8358	6.325008067793884e-06
8359	4.302458150775874e-05
8360	1.2634790116399695e-05
8361	0.0051389583210415
8362	0.0001348984649101
8363	0.0001755353091326
8364	0.386078747773293


==> plots/eval/data/all_fake_illuminarty.txt <==
7695	0.995
7696	0.928
7697	0.977
7698	0.98
7699	0.942
7700	0.878
7701	0.9
7702	0.992
7703	0.951
7704	0.928
7705	0.972
7706	0.942
7707	0.902
7708	0.968
7709	0.988
7710	0.986
7711	0.996
7712	0.998
7713	0.953
7714	0.994
7715	0.995
7716	0.997
7717	0.989
7718	0.979
7719	0.995
7720	0.985
7721	0.988
7722	0.996
7723	0.993
7724	0.993
7725	0.884
7726	0.863
7727	0.069
7728	0.803
7729	0.98
7730	0.86
7731	0.952
7732	0.799
7733	0.877
7734	0.706
7735	0.115
7736	0.623
7737	0.301
7738	0.933
7739	0.956
7740	0.91
7741	0.916
7742	0.811
7743	0.59
7744	0.978
7745	0.839
7746	0.771
7747	0.926
7748	0.928
7749	0.944
7750	0.904
7751	0.675
7752	0.879
7753	0.803
7754	0.678
7755	0.932
7756	0.94
7757	0.242
7758	0.407
7759	0.907
7760	0.784
7761	0.534
7762	0.629
7763	0.768
7764	0.636
7765	0.971
7766	0.959
7767	0.993
7768	0.653
7769	0.974
7770	0.983
7771	0.88
7772	0.99
7773	0.961
7774	0.91
7775	0.73
7776	0.521
7777	0.883
7778	0.939
7779	0.879
7780	0.962
7781	0.853
7782	0.547
7783	0.807
7784	0.901
7785	0.996
7786	0.985
7787	0.997
7788	0.975
7789	0.981
7790	0.989
7791	0.989
7792	0.985
7793	0.977
7794	0.991
7795	0.949
7796	0.835
7797	0.812
7798	0.982
7799	0.952
7800	0.997
7801	0.983
7802	0.951
7803	0.756
7804	0.862
7805	0.968
7806	0.671
7807	0.875
7808	0.983
7809	0.996
7810	0.872
7811	0.817
7812	0.782
7813	0.964
7814	0.995
7815	0.894
7816	0.633
7817	0.636
7818	0.894
7819	0.994
7820	0.853
7821	0.548
7822	0.821
7823	0.902
7824	0.641
7825	0.574
7826	0.987
7827	0.56
7828	0.913
7829	0.946
7830	0.895
7831	0.962
7832	0.541
7833	0.705
7834	0.974
7835	0.869
7836	0.991
7837	0.933
7838	0.985
7839	0.851
7840	0.955
7841	0.985
7842	0.874
7843	0.975
7844	0.93
7845	0.924
7846	0.998
7847	0.829
7848	0.984
7849	0.981
7850	0.967
7851	0.967
7852	0.955
7853	0.998
7854	0.989
7855	0.992
7856	0.989
7857	0.98
7858	0.985
7859	0.948
7860	0.967
7861	0.994
7862	0.989
7863	0.975
7864	0.986
7865	0.989
7866	0.446
7867	0.789
7868	0.98
7869	0.947
7870	0.964
7871	0.971
7872	0.983
7873	0.502
7874	0.943
7875	0.185
7876	0.353
7877	0.503
7878	0.395
7879	0.969
7880	0.87
7881	0.927
7882	0.813
7883	0.844
7884	0.985
7885	0.821
7886	0.831
7887	0.621
7888	0.326
7889	0.851
7890	0.699
7891	0.815
7892	0.618
7893	0.685
7894	0.234
7895	0.895
7896	0.675
7897	0.858
7898	0.835
7899	0.967
7900	0.845
7901	0.45
7902	0.851
7903	0.895
7904	0.802
7905	0.98
7906	0.974
7907	0.983
7908	0.76
7909	0.98
7910	0.972
7911	0.952
7912	0.974
7913	0.993
7914	0.983
7915	0.968
7916	0.619
7917	0.878
7918	0.994
7919	0.946
7920	0.938
7921	0.94
7922	0.973
7923	0.94
7924	0.892
7925	0.832
7926	0.983
7927	0.923
7928	0.599
7929	0.963
7930	0.913
7931	0.865
7932	0.72
7933	0.899
7934	0.896
7935	0.729
7936	0.555
7937	0.26
7938	0.823
7939	0.975
7940	0.608
7941	0.933
7942	0.832
7943	0.915
7944	0.358
7945	0.455
7946	0.205
7947	0.737
7948	0.898
7949	0.991
7950	0.937
7951	0.896
7952	0.978
7953	0.844
7954	0.848
7955	0.502
7956	0.816
7957	0.772
7958	0.894
7959	0.544
7960	0.953
7961	0.509
7962	0.92
7963	0.857
7964	0.902
7965	0.838
7966	0.572
7967	0.335
7968	0.887
7969	0.537
7970	0.431
7971	0.438
7972	0.861
7973	0.269
7974	0.877
7975	0.973
7976	0.954
7977	0.958
7978	0.987
7979	0.937
7980	0.991
7981	0.994
7982	0.993
7983	0.989
7984	0.92
7985	0.973
7986	0.545
7987	0.842
7988	0.916
7989	0.979
7990	0.997
7991	0.722
7992	0.973
7993	0.819
7994	0.745
7995	0.985
7996	0.997
7997	0.995
7998	0.961
7999	0.956
8000	0.979
8001	0.972
8002	0.998
8003	0.992
8004	0.979
8005	0.937
8006	0.892
8007	0.727
8008	0.742
8009	0.947
8010	0.954
8011	0.553
8012	0.986
8013	0.806
8014	0.949
8015	0.822
8016	0.663
8017	0.52
8018	0.938
8019	0.995
8020	0.657
8021	0.903
8022	0.696
8023	0.885
8024	0.875
8025	0.57
8026	0.761
8027	0.57
8028	0.963
8029	0.989
8030	0.837
8031	0.382
8032	0.579
8033	0.764
8034	0.815
8035	0.578
8036	0.87
8037	0.602
8038	0.749
8039	0.899
8040	0.868
8041	0.938
8042	0.611
8043	0.671
8044	0.983
8045	0.98
8046	0.949
8047	0.972
8048	0.967
8049	0.95
8050	0.993
8051	0.985
8052	0.984
8053	0.554
8054	0.717
8055	0.55
8056	0.86
8057	0.141
8058	0.867
8059	0.997
8060	0.988
8061	0.936
8062	0.977
8063	0.147
8064	0.964
8065	0.975
8066	0.359
8067	0.83
8068	0.943
8069	0.536
8070	0.987
8071	0.721
8072	0.571
8073	0.753
8074	0.561
8075	0.698
8076	0.775
8077	0.782
8078	0.944
8079	0.965
8080	0.915
8081	0.946
8082	0.7
8083	0.847
8084	0.604
8085	0.429
8086	0.874
8087	0.903
8088	0.983
8089	0.927
8090	0.937
8091	0.964
8092	0.943
8093	0.819
8094	0.969
8095	0.872
8096	0.988
8097	0.931
8098	0.959
8099	0.909
8100	0.896
8101	0.977
8102	0.757
8103	0.974
8104	0.935
8105	0.973
8106	0.965
8107	0.988
8108	0.711
8109	0.58
8110	0.962
8111	0.789
8112	0.861
8113	0.965
8114	0.896
8115	0.895
8116	0.649
8117	0.897
8118	0.98
8119	0.941
8120	0.96
8121	0.505
8122	0.784
8123	0.394
8124	0.547
8125	0.062
8126	0.785
8127	0.778
8128	0.773
8129	0.645
8130	0.434
8131	0.941
8132	0.873
8133	0.868
8134	0.878
8135	0.924
8136	0.972
8137	0.63
8138	0.124
8139	0.223
8140	0.778
8141	0.473
8142	0.885
8143	0.677
8144	0.105
8145	0.725
8146	0.855
8147	0.96
8148	0.912
8149	0.555
8150	0.607
8151	0.815
8152	0.941
8153	0.546
8154	0.877
8155	0.013
8156	0.813
8157	0.348
8158	0.965
8159	0.263
8160	0.923
8161	0.481
8162	0.54
8163	0.923
8164	0.974
8165	0.903
8166	0.067
8167	0.885
8168	0.147
8169	0.864
8170	0.883
8171	0.976
8172	0.821
8173	0.95
8174	0.989
8175	0.957
8176	0.661
8177	0.992
8178	0.828
8179	0.076
8180	0.971
8181	0.971
8182	0.995
8183	0.944
8184	0.982
8185	0.938
8186	0.89
8187	0.962
8188	0.762
8189	0.19
8190	0.788
8191	0.945
8192	0.919
8193	0.961
8194	0.853
8195	0.931
8196	0.875
8197	0.975
8198	0.979
8199	0.985
8200	0.966
8201	0.922
8202	0.864
8203	0.95
8204	0.976
8205	0.003
8206	0.401
8207	0.957
8208	0.317
8209	0.865
8210	0.241
8211	0.885
8212	0.485
8213	0.681
8214	0.844
8215	0.613
8216	0.995
8217	0.972
8218	0.938
8219	0.081
8220	0.452
8221	0.561
8222	0.114
8223	0.239
8224	0.937
8225	0.438
8226	0.144
8227	0.014
8228	0.305
8229	0.807
8230	0.34
8231	0.66
8232	0.85
8233	0.4
8234	0.926
8235	0.844
8236	0.57
8237	0.706
8238	0.89
8239	0.713
8240	0.766
8241	0.637
8242	0.247
8243	0.186
8244	0.663
8245	0.245
8246	0.011
8247	0.298
8248	0.692
8249	0.387
8250	0.902
8251	0.553
8252	0.635
8253	0.976
8254	0.961
8255	0.954
8256	0.912
8257	0.781
8258	0.787
8259	0.287
8260	0.743
8261	0.31
8262	0.518
8263	0.63
8264	0.426
8265	0.971
8266	0.972
8267	0.894
8268	0.927
8269	0.301
8270	0.221
8271	0.916
8272	0.315
8273	0.891
8274	0.808
8275	0.892
8276	0.788
8277	0.742
8278	0.051
8279	0.369
8280	0.851
8281	0.403
8282	0.98
8283	0.979
8284	0.894
8285	0.21
8286	0.469
8287	0.839
8288	0.517
8289	0.351
8290	0.67
8291	0.506
8292	0.723
8293	0.294
8294	0.361
8295	0.264
8296	0.357
8297	0.38
8298	0.215
8299	0.329
8300	0.896
8301	0.78
8302	0.867
8303	0.947
8304	0.908
8305	0.59
8306	0.502
8307	0.718
8308	0.013
8309	0.861
8310	0.866
8311	0.955
8312	0.013
8313	0.547
8314	0.035
8315	0.227
8316	0.476
8317	0.554
8318	0.508
8319	0.666
8320	0.357
8321	0.413
8322	0.367
8323	0.221
8324	0.227
8325	0.801
8326	0.74
8327	0.319
8328	0.11
8329	0.857
8330	0.387
8331	0.162
8332	0.299
8333	0.202
8334	0.098
8335	0.572
8336	0.295
8337	0.646
8338	0.227
8339	0.701
8340	0.417
8341	0.203
8342	0.741
8343	0.255
8344	0.219
8345	0.192
8346	0.089
8347	0.102
8348	0.292
8349	0.102
8350	0.149
8351	0.098
8352	0.092
8353	0.182
8354	0.11
8355	0.009
8356	0.085
8357	0.717
8358	0.183
8359	0.152
8360	0.329
8361	0.795
8362	0.955
8363	0.91
8364	0.573


==> plots/eval/data/all_fake_optic.txt <==
7695	0.9943820238113404
7696	0.9933633804321288
7697	0.9891401529312134
7698	0.9911915063858032
7699	0.988375961780548
7700	0.9945067167282104
7701	0.9936991333961488
7702	0.9943922162055968
7703	0.9942413568496704
7704	0.9940130710601808
7705	0.987118363380432
7706	0.9951525330543518
7707	0.9903125762939452
7708	0.9958124160766602
7709	0.9937800168991088
7710	0.995540201663971
7711	0.9928959012031556
7712	0.995290756225586
7713	0.9909039735794068
7714	0.988033652305603
7715	0.995050311088562
7716	0.9963419437408448
7717	0.9957146644592284
7718	0.9981956481933594
7719	0.9952240586280824
7720	0.9959023594856262
7721	0.9950737357139589
7722	0.9965413808822632
7723	0.9951183795928956
7724	0.9961328506469728
7725	0.9937086701393129
7726	0.994036078453064
7727	0.9978543519973756
7728	0.9916201829910278
7729	0.993561029434204
7730	0.9941940307617188
7731	0.997329831123352
7732	0.992323398590088
7733	0.9915584325790404
7734	0.98715341091156
7735	0.9885483980178832
7736	0.9965426921844482
7737	0.9961950778961182
7738	0.994851291179657
7739	0.9876282811164856
7740	0.9864720106124878
7741	0.982572615146637
7742	0.9957351088523864
7743	0.9656498432159424
7744	0.9899410009384156
7745	0.9959110021591188
7746	0.9968069791793824
7747	0.996607780456543
7748	0.996532678604126
7749	0.9953107237815856
7750	0.9980738759040833
7751	0.9969422817230223
7752	0.9986719489097596
7753	0.9948428869247437
7754	0.9959988594055176
7755	0.9966535568237304
7756	0.9918338060379028
7757	0.9954203367233276
7758	0.9949350357055664
7759	0.9914010763168336
7760	0.995827317237854
7761	0.9953938126564026
7762	0.9944630861282348
7763	0.9969635605812072
7764	0.9929685592651368
7765	0.9984058141708374
7766	0.9950644969940186
7767	0.9118708372116088
7768	0.9910380840301514
7769	0.9981241226196288
7770	0.994923174381256
7771	0.9696292877197266
7772	0.946359395980835
7773	0.9990236163139344
7774	0.9953856468200684
7775	0.996942937374115
7776	0.9934383630752563
7777	0.9950098991394044
7778	0.9988729953765868
7779	0.9965716600418092
7780	0.9985675811767578
7781	0.9985113143920898
7782	0.9972474575042723
7783	0.9985803365707396
7784	0.999137043952942
7785	0.9884936809539796
7786	0.9953548908233644
7787	0.9752533435821532
7788	0.99278724193573
7789	0.9744678735733032
7790	0.3271617591381073
7791	0.9578946232795716
7792	0.9767224788665771
7793	0.9503964185714722
7794	0.996124029159546
7795	0.9958717823028564
7796	0.964140236377716
7797	0.995375394821167
7798	0.9928356409072876
7799	0.9884853363037108
7800	0.9949524998664856
7801	0.9971072673797609
7802	0.987648606300354
7803	0.9969255924224854
7804	0.9964982271194458
7805	0.9831732511520386
7806	0.9967440962791444
7807	0.260357141494751
7808	0.993312120437622
7809	0.996788501739502
7810	0.9928433895111084
7811	0.9263790249824524
7812	0.9118476510047911
7813	0.9974912405014038
7814	0.9941229224205016
7815	0.9965779781341552
7816	0.9609426259994508
7817	0.9987001419067384
7818	0.986480474472046
7819	0.9985556602478028
7820	0.9961977005004884
7821	0.98356032371521
7822	0.9866321086883544
7823	0.9952274560928344
7824	0.851046085357666
7825	0.9969147443771362
7826	0.9924099445343018
7827	0.9931248426437378
7828	0.9949499368667604
7829	0.9876635670661926
7830	0.9938921928405762
7831	0.9962610006332396
7832	0.9928109645843506
7833	0.9981836080551147
7834	0.9916256666183472
7835	0.9973143339157104
7836	0.9920042753219604
7837	0.9916813373565674
7838	0.9948615431785583
7839	0.9954636693000792
7840	0.9955397844314576
7841	0.9898360967636108
7842	0.9935506582260132
7843	0.9956488609313964
7844	0.9948180913925172
7845	0.9962255358695984
7846	0.9942030310630798
7847	0.9890825152397156
7848	0.9874162673950196
7849	0.9942411184310912
7850	0.9948104619979858
7851	0.9910700917243958
7852	0.995437741279602
7853	0.9938640594482422
7854	0.994571566581726
7855	0.9969096779823304
7856	0.984300971031189
7857	0.9949308037757874
7858	0.9816998243331908
7859	0.9910376071929932
7860	0.9853434562683104
7861	0.9970642924308776
7862	0.9798300266265868
7863	0.9946705102920532
7864	0.989780068397522
7865	0.98214590549469
7866	0.6331162452697754
7867	0.9564653635025024
7868	0.9485212564468384
7869	0.8936465978622437
7870	0.8643224239349365
7871	0.8761800527572632
7872	0.8889740705490112
7873	0.9171913862228394
7874	0.9697311520576476
7875	0.9898157119750975
7876	0.1736375391483307
7877	0.6824924945831299
7878	0.6706629991531372
7879	0.4482085704803467
7880	0.9557960033416748
7881	0.5419329404830933
7882	0.0876130610704422
7883	0.639350175857544
7884	0.9810718297958374
7885	0.9936953783035278
7886	0.985654592514038
7887	0.9966915845870972
7888	0.9707332849502563
7889	0.9801042079925536
7890	0.9747082591056824
7891	0.9717411398887634
7892	0.9854676723480223
7893	0.9878922700881958
7894	0.9709463119506836
7895	0.9816935062408448
7896	0.9539006352424622
7897	0.9226427674293518
7898	0.9201674461364746
7899	0.823986291885376
7900	0.98369038105011
7901	0.9513848423957824
7902	0.9700134992599488
7903	0.9848467111587524
7904	0.9856958985328674
7905	0.9439305067062378
7906	0.9892057180404664
7907	0.9839995503425598
7908	0.9759235382080078
7909	0.9936689138412476
7910	0.9936276078224182
7911	0.992630660533905
7912	0.9962682723999025
7913	0.9915763139724731
7914	0.9910943508148192
7915	0.9968518018722534
7916	0.9953044652938844
7917	0.9943220019340516
7918	0.9885014295578004
7919	0.9933005571365356
7920	0.9934585094451904
7921	0.9876108169555664
7922	0.9952293634414672
7923	0.98951256275177
7924	0.9797950387001038
7925	0.9868284463882446
7926	0.975196361541748
7927	0.9951862692832948
7928	0.995672345161438
7929	0.994186520576477
7930	0.9931103587150574
7931	0.9792404174804688
7932	0.9964426755905152
7933	0.9935624599456788
7934	0.9945677518844604
7935	0.994454264640808
7936	0.9258137941360474
7937	0.9937249422073364
7938	0.979419469833374
7939	0.9936107397079468
7940	0.9688655138015748
7941	0.8806251883506775
7942	0.9941562414169312
7943	0.9668877720832824
7944	0.9894187450408936
7945	0.991397261619568
7946	0.9972772598266602
7947	0.9975136518478394
7948	0.9979175329208374
7949	0.9844232201576232
7950	0.995803952217102
7951	0.995229959487915
7952	0.9947198033332824
7953	0.9963482618331908
7954	0.9954825639724731
7955	0.9941073656082152
7956	0.9977205991744996
7957	0.996729850769043
7958	0.9942344427108764
7959	0.9969481229782104
7960	0.9978827238082886
7961	0.989317774772644
7962	0.9946810007095336
7963	0.9962865114212036
7964	0.99794340133667
7965	0.984778881072998
7966	0.9959225654602052
7967	0.992235541343689
7968	0.9940576553344728
7969	0.995621919631958
7970	0.9944214224815368
7971	0.989314615726471
7972	0.9554343223571776
7973	0.9670146703720092
7974	0.9955854415893556
7975	0.9966084361076356
7976	0.9975602626800536
7977	0.995169162750244
7978	0.9975755214691162
7979	0.996177613735199
7980	0.9952542781829834
7981	0.9957489371299744
7982	0.9926183223724364
7983	0.9964396357536316
7984	0.9951567649841307
7985	0.9933127164840698
7986	0.99659663438797
7987	0.9967613220214844
7988	0.9982998371124268
7989	0.9968020915985109
7990	0.9970296025276184
7991	0.9924352169036864
7992	0.9873037338256836
7993	0.9939664006233216
7994	0.9884798526763916
7995	0.9946520328521729
7996	0.9960187673568726
7997	0.9963591694831848
7998	0.9970746636390686
7999	0.9953991770744324
8000	0.9923203587532043
8001	0.9981099367141724
8002	0.9979742169380188
8003	0.9941672086715698
8004	0.9985140562057496
8005	0.9965190291404724
8006	0.993605613708496
8007	0.9983630180358888
8008	0.9978192448616028
8009	0.9975883960723876
8010	0.9971967935562134
8011	0.9968364238739014
8012	0.9956719875335692
8013	0.997917890548706
8014	0.9952376484870912
8015	0.9976595044136048
8016	0.995797038078308
8017	0.9968255758285522
8018	0.9950779676437378
8019	0.9959748387336732
8020	0.995004653930664
8021	0.9954477548599244
8022	0.9971770644187928
8023	0.9960830211639404
8024	0.981640100479126
8025	0.9950282573699952
8026	0.996917486190796
8027	0.9957036375999452
8028	0.9959926605224608
8029	0.9980191588401794
8030	0.9959388971328736
8031	0.9983491897583008
8032	0.9956161379814148
8033	0.9966548681259156
8034	0.9947956800460817
8035	0.9966821670532228
8036	0.9969834685325624
8037	0.9979966878890992
8038	0.9948360919952391
8039	0.9946938753128052
8040	0.993257999420166
8041	0.9945962429046632
8042	0.9937392473220824
8043	0.9952896237373352
8044	0.9839330315589904
8045	0.9862224459648132
8046	0.9926152229309082
8047	0.9879595041275024
8048	0.2325577437877655
8049	0.8269495964050293
8050	0.0200354978442192
8051	0.996203064918518
8052	0.9942498207092284
8053	0.87367844581604
8054	0.9966905117034912
8055	0.9966513514518738
8056	0.9929211735725404
8057	0.9429033994674684
8058	0.988217830657959
8059	0.7064549922943115
8060	0.9566861391067504
8061	0.798456072807312
8062	0.9928417205810548
8063	0.9935327768325806
8064	0.9941065311431884
8065	0.7189569473266602
8066	0.682671308517456
8067	0.9488598108291626
8068	0.9474791288375854
8069	0.965453565120697
8070	0.837440013885498
8071	0.0108613111078739
8072	0.8987667560577393
8073	0.9637885093688964
8074	0.927192211151123
8075	0.5626320242881775
8076	0.6288690567016602
8077	0.8507213592529297
8078	0.9876134395599364
8079	0.9866970777511596
8080	0.987208127975464
8081	0.9926795959472656
8082	0.9784600734710692
8083	0.968831181526184
8084	0.9882615208625792
8085	0.6310415267944336
8086	0.6916360259056091
8087	0.1244768500328064
8088	0.0341708734631538
8089	0.010134644806385
8090	0.0087637733668088
8091	0.0108370371162891
8092	0.0166168306022882
8093	0.2357923090457916
8094	0.4894261658191681
8095	0.8420853614807129
8096	0.0335443019866943
8097	0.101954810321331
8098	0.0157465413212776
8099	0.0088428277522325
8100	0.1046760827302932
8101	0.3005681037902832
8102	0.1868358999490738
8103	0.6624857187271118
8104	0.3622970879077911
8105	0.0742473751306533
8106	0.9316820502281188
8107	0.7305216193199158
8108	0.9110429286956788
8109	0.929211974143982
8110	0.2893681824207306
8111	0.1912296861410141
8112	0.7832906246185303
8113	0.0141959525644779
8114	0.0397660806775093
8115	0.0049518537707626
8116	0.0144767146557569
8117	0.0281136147677898
8118	0.0038489566650241
8119	0.0050286399200558
8120	0.8632057905197144
8121	0.2729970514774322
8122	0.6801813840866089
8123	0.1616916060447693
8124	0.7838064432144165
8125	0.0328824259340763
8126	0.0016943759983405
8127	0.2742176353931427
8128	0.0055676205083727
8129	0.0118464091792702
8130	0.05214324593544
8131	0.0188414491713047
8132	0.0219932440668344
8133	0.0066551775671541
8134	0.0058995471335947
8135	0.8882129192352295
8136	0.0882921293377876
8137	0.7885534763336182
8138	0.3371423780918121
8139	0.3833047449588775
8140	0.0124103259295225
8141	0.0177627056837081
8142	0.2750018835067749
8143	0.0020120949484407
8144	0.5358657836914062
8145	0.0138651672750711
8146	0.0046551898121833
8147	0.0059370566159486
8148	0.0075791426934301
8149	0.0023665770422667
8150	0.016059324145317
8151	0.0049254586920142
8152	0.0127646084874868
8153	0.003662068862468
8154	0.0150647684931755
8155	0.0023073619231581
8156	0.0055351215414702
8157	0.0742886662483215
8158	0.0051718717440962
8159	0.0028882455080747
8160	0.2881852984428406
8161	0.0204072967171669
8162	0.0045191263779997
8163	0.0241118837147951
8164	0.0817906409502029
8165	0.0138908149674534
8166	0.0049010682851076
8167	0.0016543003730475
8168	0.0096972566097974
8169	0.001504577929154
8170	0.0010493032168596
8171	0.0174370091408491
8172	0.0143670309334993
8173	0.0721630379557609
8174	0.0053058359771966
8175	0.0025088931433856
8176	0.1132867857813835
8177	0.012296887114644
8178	0.0928192287683487
8179	0.0524276383221149
8180	0.5466375946998596
8181	0.1191784664988517
8182	0.0039436272345483
8183	0.0798419564962387
8184	0.5398540496826172
8185	0.0056485161185264
8186	0.0042389025911688
8187	0.0037579510826617
8188	0.0012177950702607
8189	0.0020514840725809
8190	0.1005486249923706
8191	0.0873526930809021
8192	0.2179200649261474
8193	0.1322375833988189
8194	0.9629583358764648
8195	0.0034597392659634
8196	0.0053335619159042
8197	0.9489692449569702
8198	0.001742510125041
8199	0.0030670489650219
8200	0.006782105192542
8201	0.0036795577034354
8202	0.003756467718631
8203	0.014801200479269
8204	0.0157475266605615
8205	0.469778448343277
8206	0.71369469165802
8207	0.8667604923248291
8208	0.1546601504087448
8209	0.1296805143356323
8210	0.5058079361915588
8211	0.6847707033157349
8212	0.2744179964065552
8213	0.8802476525306702
8214	0.0299412366002798
8215	0.4427880644798279
8216	0.736423671245575
8217	0.5100452899932861
8218	0.8561655879020691
8219	0.4856578111648559
8220	0.5596401691436768
8221	0.8742884397506714
8222	0.3804309964179992
8223	0.8819085359573364
8224	0.8884806632995605
8225	0.9340904355049132
8226	0.6133620738983154
8227	0.9637153148651124
8228	0.0816999897360801
8229	0.8107249140739441
8230	0.90103280544281
8231	0.9329512119293212
8232	0.7077063918113708
8233	0.9330983757972716
8234	0.1738892495632171
8235	0.9659175872802734
8236	0.6875084042549133
8237	0.8185857534408569
8238	0.9196270704269408
8239	0.038823589682579
8240	0.0019705374725162
8241	0.9674495458602904
8242	0.9468287229537964
8243	0.7454677820205688
8244	0.0084520447999238
8245	0.001708167954348
8246	0.1426995992660522
8247	0.0080443900078535
8248	0.0168328694999218
8249	0.0082367975264787
8250	0.0299658365547657
8251	0.0106723811477422
8252	0.0261712111532688
8253	0.0861358568072319
8254	0.0153519241139292
8255	0.4681752920150757
8256	0.013033578172326
8257	0.2533612847328186
8258	0.1176184490323066
8259	0.0069405818358063
8260	0.0025300949346274
8261	0.0308766141533851
8262	0.0081599820405244
8263	0.0715889185667038
8264	0.0415282100439071
8265	0.0939716473221778
8266	0.5231778621673584
8267	0.0365816354751586
8268	0.0463449731469154
8269	0.5462846159934998
8270	0.0329195596277713
8271	0.0138861220329999
8272	0.0198113676160573
8273	0.0012166587403044
8274	0.0037278251256793
8275	0.0084829833358526
8276	0.002230473794043
8277	0.0039938241243362
8278	0.0329353399574756
8279	0.0057871635071933
8280	0.4055019319057464
8281	0.0052106878720223
8282	0.0034133973531425
8283	0.0025997294578701
8284	0.0065417811274528
8285	0.0464857146143913
8286	0.662532389163971
8287	0.613629937171936
8288	0.158456340432167
8289	0.1628619283437729
8290	0.1314543038606643
8291	0.0295882560312747
8292	0.0176525022834539
8293	0.0837797224521637
8294	0.6732247471809387
8295	0.1866903305053711
8296	0.0190010927617549
8297	0.3443114459514618
8298	0.4717326164245605
8299	0.0985158234834671
8300	0.7262845039367676
8301	0.5847921371459961
8302	0.9486371278762816
8303	0.6529610753059387
8304	0.8774957060813904
8305	0.5747799873352051
8306	0.0133098466321825
8307	0.5879306793212891
8308	0.0477908961474895
8309	0.1686651110649109
8310	0.2380508780479431
8311	0.1555654108524322
8312	0.5813710689544678
8313	0.3041127324104309
8314	0.0243678633123636
8315	0.3057253360748291
8316	0.8526221513748169
8317	0.5811073184013367
8318	0.756609320640564
8319	0.5197052955627441
8320	0.0488375462591648
8321	0.0438786819577217
8322	0.0186961144208908
8323	0.0461123883724212
8324	0.02035928145051
8325	0.1504841148853302
8326	0.3926073014736175
8327	0.0160099454224109
8328	0.1464921087026596
8329	0.2998735904693603
8330	0.5429413318634033
8331	0.7182286977767944
8332	0.1946706622838974
8333	0.9041181206703186
8334	0.6088074445724487
8335	0.0914490967988967
8336	0.5848843455314636
8337	0.0524481907486915
8338	0.1510776877403259
8339	0.0302249155938625
8340	0.7559458017349243
8341	0.2068636417388916
8342	0.3029807806015014
8343	0.7425318360328674
8344	0.6299993991851807
8345	0.711127519607544
8346	0.5258548259735107
8347	0.3093689084053039
8348	0.6856811046600342
8349	0.6004230976104736
8350	0.7546821236610413
8351	0.61930251121521
8352	0.4553106725215912
8353	0.7632870078086853
8354	0.9365508556365968
8355	0.8867348432540894
8356	0.1358958631753921
8357	0.0552133321762084
8358	0.5484503507614136
8359	0.1478878259658813
8360	0.1451107561588287
8361	0.8345668315887451
8362	0.9225908517837524
8363	0.7323822975158691
8364	0.983095645904541


==> plots/eval/data/artist_confidence_accuracy.txt <==
1	77.81
2	60.20
4	79.02
5	95.16

==> plots/eval/data/cdf_adobe.txt <==
x-value	y-value
10.0	0.031746031746031744
20.0	0.06349206349206349
30.0	0.1111111111111111
40.0	0.15873015873015872


==> plots/eval/data/cdf_april.txt <==
x-value	y-value
0.1	0.02912621359223301
0.2	0.04854368932038835
0.3	0.07766990291262135
0.4	0.10679611650485436
0.5	0.17475728155339806
0.6	0.30097087378640774
0.7	0.46601941747572817
0.8	0.7864077669902912
0.9	1.0


==> plots/eval/data/cdf_april_percentage.txt <==
x-value	y-value
10.0	0.02912621359223301
20.0	0.04854368932038835
30.0	0.07766990291262135
40.0	0.10679611650485436
50.0	0.17475728155339806
60.0	0.30097087378640774
70.0	0.46601941747572817
80.0	0.7864077669902912
90.0	1.0


==> plots/eval/data/cdf_june.txt <==
x-value	y-value
0.1	0.038461538461538464
0.2	0.057692307692307696
0.3	0.07692307692307693
0.4	0.08653846153846154
0.5	0.125
0.6	0.20192307692307693
0.7	0.4326923076923077
0.8	0.6538461538461539
0.9	1.0


==> plots/eval/data/cdf_june_percentage.txt <==
x-value	y-value
10.0	0.038461538461538464
20.0	0.057692307692307696
30.0	0.07692307692307693
40.0	0.08653846153846154
50.0	0.125
60.0	0.20192307692307693
70.0	0.4326923076923077
80.0	0.6538461538461539
90.0	1.0


==> plots/eval/data/cdf_nophotoshop_june.txt <==
x-value	y-value
10.0	0.038461538461538464
20.0	0.057692307692307696
30.0	0.07692307692307693
40.0	0.08653846153846154


==> plots/eval/data/cdf_ours.txt <==
x-value	y-value
10.0	0.047619047619047616
20.0	0.09523809523809523
30.0	0.1746031746031746
40.0	0.36507936507936506


==> plots/eval/data/cdf_photoshop_adobeww.txt <==
x-value	y-value
10.0	0.031746031746031744
20.0	0.06349206349206349
30.0	0.1111111111111111
40.0	0.15873015873015872


==> plots/eval/data/cdf_photoshop_oursww.txt <==
x-value	y-value
10.0	0.047619047619047616
20.0	0.09523809523809523
30.0	0.1746031746031746
40.0	0.36507936507936506


==> plots/eval/data/civitai_hive.txt <==
7695	0.9999919920240128
7696	0.9999782138911408
7697	0.9997973840602812
7698	0.9999887062215818
7699	0.9999030182717924
7700	0.9999683174128772
7701	0.9999562499457104
7702	0.9999874203099288
7703	0.9999891734149662
7704	0.9998484395553314
7705	0.9999723151470776
7706	0.9998492201723744
7707	0.9999219192686984
7708	0.9999998757115048
7709	0.9999997134788604
7710	0.9999996655529284
7711	0.9998407512901454
7712	0.99996845445017
7713	0.9999766736004008
7714	0.999999938634454
7715	0.9999778905035812
7716	0.9999955364256978
7717	0.999999899751196
7718	0.9999993123615544
7719	0.9999935355634076
7720	0.9999899906249312
7721	0.9999989196059238
7722	0.9999989234614618
7723	0.9999995259027684
7724	0.9999998509265828
7725	0.9999969284401006
7726	0.999988280153428
7727	0.999995972602599
7728	0.999998318896036
7729	0.9999860663324024
7730	0.9999569717974712
7731	0.9997392159609612
7732	0.9908359108399012
7733	0.9981555309025948
7734	0.9999236694872828
7735	0.978342568501697
7736	0.9979708493609676
7737	0.999876537336778
7738	0.999886187122521
7739	0.9891859108462436
7740	0.9999815066450244
7741	0.9999823322729005
7742	0.9999999561765042
7743	0.9898808500265444
7744	0.9967491498922876
7745	0.999999896900544
7746	0.9999757543420444
7747	0.9996759223727838
7748	0.9999987375257964
7749	0.9999246420985424
7750	0.9999996741037386
7751	0.9999994298148857
7752	0.99999999946877
7753	0.9998578619133685
7754	0.9999999982857036
7755	0.9999892017056596
7756	0.999995356633403
7757	0.9999938913608502
7758	0.9999969654046476
7759	0.9999816668934828
7760	0.99997063236938
7761	0.999999647831854
7762	0.9999999949102788
7763	0.999987815747227
7764	0.9999936711763214


==> plots/eval/data/civitai_illuminarty.txt <==
question	illuminarty_score
7695	0.995
7696	0.928
7697	0.977
7698	0.98
7699	0.942
7700	0.878
7701	0.9
7702	0.992
7703	0.951
7704	0.928
7705	0.972
7706	0.942
7707	0.902
7708	0.968
7709	0.988
7710	0.986
7711	0.996
7712	0.998
7713	0.953
7714	0.994
7715	0.995
7716	0.997
7717	0.989
7718	0.979
7719	0.995
7720	0.985
7721	0.988
7722	0.996
7723	0.993
7724	0.993
7725	0.884
7726	0.863
7727	0.069
7728	0.803
7729	0.98
7730	0.86
7731	0.952
7732	0.799
7733	0.877
7734	0.706
7735	0.115
7736	0.623
7737	0.301
7738	0.933
7739	0.956
7740	0.91
7741	0.916
7742	0.811
7743	0.59
7744	0.978
7745	0.839
7746	0.771
7747	0.926
7748	0.928
7749	0.944
7750	0.904
7751	0.675
7752	0.879
7753	0.803
7754	0.678
7755	0.932
7756	0.94
7757	0.242
7758	0.407
7759	0.907
7760	0.784
7761	0.534
7762	0.629
7763	0.768
7764	0.636


==> plots/eval/data/civitai_optic.txt <==
question	optic_score
7695	0.9943820238113404
7696	0.9933633804321288
7697	0.9891401529312134
7698	0.9911915063858032
7699	0.988375961780548
7700	0.9945067167282104
7701	0.9936991333961488
7702	0.9943922162055968
7703	0.9942413568496704
7704	0.9940130710601808
7705	0.987118363380432
7706	0.9951525330543518
7707	0.9903125762939452
7708	0.9958124160766602
7709	0.9937800168991088
7710	0.995540201663971
7711	0.9928959012031556
7712	0.995290756225586
7713	0.9909039735794068
7714	0.988033652305603
7715	0.995050311088562
7716	0.9963419437408448
7717	0.9957146644592284
7718	0.9981956481933594
7719	0.9952240586280824
7720	0.9959023594856262
7721	0.9950737357139589
7722	0.9965413808822632
7723	0.9951183795928956
7724	0.9961328506469728
7725	0.9937086701393129
7726	0.994036078453064
7727	0.9978543519973756
7728	0.9916201829910278
7729	0.993561029434204
7730	0.9941940307617188
7731	0.997329831123352
7732	0.992323398590088
7733	0.9915584325790404
7734	0.98715341091156
7735	0.9885483980178832
7736	0.9965426921844482
7737	0.9961950778961182
7738	0.994851291179657
7739	0.9876282811164856
7740	0.9864720106124878
7741	0.982572615146637
7742	0.9957351088523864
7743	0.9656498432159424
7744	0.9899410009384156
7745	0.9959110021591188
7746	0.9968069791793824
7747	0.996607780456543
7748	0.996532678604126
7749	0.9953107237815856
7750	0.9980738759040833
7751	0.9969422817230223
7752	0.9986719489097596
7753	0.9948428869247437
7754	0.9959988594055176
7755	0.9966535568237304
7756	0.9918338060379028
7757	0.9954203367233276
7758	0.9949350357055664
7759	0.9914010763168336
7760	0.995827317237854
7761	0.9953938126564026
7762	0.9944630861282348
7763	0.9969635605812072
7764	0.9929685592651368


==> plots/eval/data/dalle3_hive.txt <==
question	hive_score
7765	0.999952805924261
7766	0.9999897380344216
7767	0.9999912064283444
7768	0.999495028072434
7769	0.9999888138836868
7770	0.9999375614456896
7771	0.9679924046630524
7772	0.9877628579837942
7773	0.9987624003340976
7774	0.9999879847613976
7775	0.9999858596512086
7776	0.9998559872770294
7777	0.9999855896594666
7778	0.9999991458408088
7779	0.9999991738090565
7780	0.9999442664831636
7781	0.9999999547428526
7782	0.999999993853496
7783	0.9999981197889538
7784	0.999993101369766
7785	0.9999463934257716
7786	0.9999998439724788
7787	0.9999318131562616
7788	0.9998746183167329
7789	0.9997606295521122
7790	0.99999401413137
7791	0.9999990299150516
7792	0.999660258121704
7793	0.9999418421377227
7794	0.9999961515106268
7795	0.999680545397608
7796	0.999975138528348
7797	0.9998500611024967
7798	0.9993087009752633
7799	0.9999947461727864
7800	0.9999995007771652
7801	0.9999999917946216
7802	0.9999133091485118
7803	0.9999759490760644
7804	0.999988738461964
7805	0.9999811018917172
7806	0.9999724546240444
7807	0.999967994185942
7808	0.9983010108446396
7809	0.9997943928444258
7810	0.9999341319327828
7811	0.9997137995236508
7812	0.999715339130572
7813	0.9999958535863211
7814	0.9999471984728128
7815	0.708397567680115
7816	0.9756052406298934
7817	0.9999488688298172
7818	0.9815405872532436
7819	0.9886520509312372
7820	0.9999994943867724
7821	0.9968525563711288
7822	0.9982150776981242
7823	0.9992886530713048
7824	0.0011211075781546
7825	0.9999998113794824
7826	0.9999997511283468
7827	0.999999987725998
7828	0.9531799892928534
7829	0.999239788448008
7830	0.9999785367400688
7831	0.9999994561529606
7832	0.9957046967820382
7833	0.9999991364348544
7834	0.9999998525281112


==> plots/eval/data/dalle3_illuminarty.txt <==
question	illuminarty_score
7765	0.971
7766	0.959
7767	0.993
7768	0.653
7769	0.974
7770	0.983
7771	0.88
7772	0.99
7773	0.961
7774	0.91
7775	0.73
7776	0.521
7777	0.883
7778	0.939
7779	0.879
7780	0.962
7781	0.853
7782	0.547
7783	0.807
7784	0.901
7785	0.996
7786	0.985
7787	0.997
7788	0.975
7789	0.981
7790	0.989
7791	0.989
7792	0.985
7793	0.977
7794	0.991
7795	0.949
7796	0.835
7797	0.812
7798	0.982
7799	0.952
7800	0.997
7801	0.983
7802	0.951
7803	0.756
7804	0.862
7805	0.968
7806	0.671
7807	0.875
7808	0.983
7809	0.996
7810	0.872
7811	0.817
7812	0.782
7813	0.964
7814	0.995
7815	0.894
7816	0.633
7817	0.636
7818	0.894
7819	0.994
7820	0.853
7821	0.548
7822	0.821
7823	0.902
7824	0.641
7825	0.574
7826	0.987
7827	0.56
7828	0.913
7829	0.946
7830	0.895
7831	0.962
7832	0.541
7833	0.705
7834	0.974


==> plots/eval/data/dalle3_optic.txt <==
question	optic_score
7765	0.9984058141708374
7766	0.9950644969940186
7767	0.9118708372116088
7768	0.9910380840301514
7769	0.9981241226196288
7770	0.994923174381256
7771	0.9696292877197266
7772	0.946359395980835
7773	0.9990236163139344
7774	0.9953856468200684
7775	0.996942937374115
7776	0.9934383630752563
7777	0.9950098991394044
7778	0.9988729953765868
7779	0.9965716600418092
7780	0.9985675811767578
7781	0.9985113143920898
7782	0.9972474575042723
7783	0.9985803365707396
7784	0.999137043952942
7785	0.9884936809539796
7786	0.9953548908233644
7787	0.9752533435821532
7788	0.99278724193573
7789	0.9744678735733032
7790	0.3271617591381073
7791	0.9578946232795716
7792	0.9767224788665771
7793	0.9503964185714722
7794	0.996124029159546
7795	0.9958717823028564
7796	0.964140236377716
7797	0.995375394821167
7798	0.9928356409072876
7799	0.9884853363037108
7800	0.9949524998664856
7801	0.9971072673797609
7802	0.987648606300354
7803	0.9969255924224854
7804	0.9964982271194458
7805	0.9831732511520386
7806	0.9967440962791444
7807	0.260357141494751
7808	0.993312120437622
7809	0.996788501739502
7810	0.9928433895111084
7811	0.9263790249824524
7812	0.9118476510047911
7813	0.9974912405014038
7814	0.9941229224205016
7815	0.9965779781341552
7816	0.9609426259994508
7817	0.9987001419067384
7818	0.986480474472046
7819	0.9985556602478028
7820	0.9961977005004884
7821	0.98356032371521
7822	0.9866321086883544
7823	0.9952274560928344
7824	0.851046085357666
7825	0.9969147443771362
7826	0.9924099445343018
7827	0.9931248426437378
7828	0.9949499368667604
7829	0.9876635670661926
7830	0.9938921928405762
7831	0.9962610006332396
7832	0.9928109645843506
7833	0.9981836080551147
7834	0.9916256666183472


==> plots/eval/data/expert_confidence_accuracy.txt <==
1	86.00
2	62.07
4	71.43
5	91.40

==> plots/eval/data/firefly_hive.txt <==
question	hive_score
7835	0.9999692596014806
7836	0.998432038085857
7837	0.9999358482217606
7838	0.9988269775191826
7839	0.9998340595018376
7840	0.9999916262439326
7841	0.9999942538384278
7842	0.9997719590895264
7843	0.9999962741336278
7844	0.9998802953135738
7845	0.9999414686865076
7846	0.9999664543037656
7847	0.9998684901985728
7848	0.9996490174303762
7849	0.9999226814438644
7850	0.999987740757646
7851	0.9998029582815436
7852	0.9999786096986404
7853	0.9997712163747636
7854	0.999830962989356
7855	0.9997643622964834
7856	0.9999986861596823
7857	0.9999898867310092
7858	0.9987136281511626
7859	0.8427039905364431
7860	0.99998834067122
7861	0.9999323676823756
7862	0.9999316770196124
7863	0.9979886588502124
7864	0.9966745087233688
7865	0.9999454340148388
7866	0.0233084914973623
7867	0.9953795434573132
7868	0.9596266765829568
7869	0.9925637582230584
7870	0.8498999270814895
7871	0.778390454378767
7872	0.9997190622221056
7873	0.0044115442994416
7874	0.9998987588714846
7875	0.6992730222527984
7876	0.0101235535312996
7877	0.4691720977379746
7878	0.925036103137294
7879	0.0162798748161007
7880	0.4929513013344134
7881	0.0063438346819473
7882	0.9910025893714618
7883	0.2309194413937687
7884	0.9999384302413749
7885	0.9993210110787092
7886	0.4750565099596932
7887	0.9621727957703278
7888	0.9982898731506816
7889	0.9998607252871368
7890	0.9999688050654983
7891	0.9998808008215774
7892	0.9886594004284128
7893	0.9995924035578658
7894	0.9984287973119144
7895	0.9999928919056518
7896	0.9999999897023958
7897	0.9999995926749046
7898	0.9999959044533824
7899	0.9998971096802894
7900	0.9998230865281504
7901	0.9999974915515252
7902	0.9999993840717724
7903	0.9999999424887884
7904	0.999999853799728


==> plots/eval/data/firefly_illuminarty.txt <==
question	illuminarty_score
7835	0.869
7836	0.991
7837	0.933
7838	0.985
7839	0.851
7840	0.955
7841	0.985
7842	0.874
7843	0.975
7844	0.93
7845	0.924
7846	0.998
7847	0.829
7848	0.984
7849	0.981
7850	0.967
7851	0.967
7852	0.955
7853	0.998
7854	0.989
7855	0.992
7856	0.989
7857	0.98
7858	0.985
7859	0.948
7860	0.967
7861	0.994
7862	0.989
7863	0.975
7864	0.986
7865	0.989
7866	0.446
7867	0.789
7868	0.98
7869	0.947
7870	0.964
7871	0.971
7872	0.983
7873	0.502
7874	0.943
7875	0.185
7876	0.353
7877	0.503
7878	0.395
7879	0.969
7880	0.87
7881	0.927
7882	0.813
7883	0.844
7884	0.985
7885	0.821
7886	0.831
7887	0.621
7888	0.326
7889	0.851
7890	0.699
7891	0.815
7892	0.618
7893	0.685
7894	0.234
7895	0.895
7896	0.675
7897	0.858
7898	0.835
7899	0.967
7900	0.845
7901	0.45
7902	0.851
7903	0.895
7904	0.802


==> plots/eval/data/firefly_optic.txt <==
question	optic_score
7835	0.9973143339157104
7836	0.9920042753219604
7837	0.9916813373565674
7838	0.9948615431785583
7839	0.9954636693000792
7840	0.9955397844314576
7841	0.9898360967636108
7842	0.9935506582260132
7843	0.9956488609313964
7844	0.9948180913925172
7845	0.9962255358695984
7846	0.9942030310630798
7847	0.9890825152397156
7848	0.9874162673950196
7849	0.9942411184310912
7850	0.9948104619979858
7851	0.9910700917243958
7852	0.995437741279602
7853	0.9938640594482422
7854	0.994571566581726
7855	0.9969096779823304
7856	0.984300971031189
7857	0.9949308037757874
7858	0.9816998243331908
7859	0.9910376071929932
7860	0.9853434562683104
7861	0.9970642924308776
7862	0.9798300266265868
7863	0.9946705102920532
7864	0.989780068397522
7865	0.98214590549469
7866	0.6331162452697754
7867	0.9564653635025024
7868	0.9485212564468384
7869	0.8936465978622437
7870	0.8643224239349365
7871	0.8761800527572632
7872	0.8889740705490112
7873	0.9171913862228394
7874	0.9697311520576476
7875	0.9898157119750975
7876	0.1736375391483307
7877	0.6824924945831299
7878	0.6706629991531372
7879	0.4482085704803467
7880	0.9557960033416748
7881	0.5419329404830933
7882	0.0876130610704422
7883	0.639350175857544
7884	0.9810718297958374
7885	0.9936953783035278
7886	0.985654592514038
7887	0.9966915845870972
7888	0.9707332849502563
7889	0.9801042079925536
7890	0.9747082591056824
7891	0.9717411398887634
7892	0.9854676723480223
7893	0.9878922700881958
7894	0.9709463119506836
7895	0.9816935062408448
7896	0.9539006352424622
7897	0.9226427674293518
7898	0.9201674461364746
7899	0.823986291885376
7900	0.98369038105011
7901	0.9513848423957824
7902	0.9700134992599488
7903	0.9848467111587524
7904	0.9856958985328674


==> plots/eval/data/general_confidence_accuracy.txt <==
1	54.11
2	44.75
4	69.80
5	71.53

==> plots/eval/data/glaze2_sorted_adversarial_hive.txt <==
54	0.0010203791122206
52	0.001186603816839
51	0.0063851977060977
85	0.0078114771902227
7	0.0079396887625762
19	0.0108593289957646
29	0.0140280630460746
39	0.027742981915607
71	0.030711046400574
6	0.0397865422766604
44	0.0408305284525213
76	0.0973310866445165
77	0.1342710353958251
25	0.1715411290951093
48	0.1730150452694686
65	0.2419946867975452
121	0.2850452812034479
58	0.2887408262766846
78	0.2975301472823237
46	0.3935486327868225
104	0.4233068033812278
53	0.4256111455944636
75	0.4476406825129089
68	0.5096091120232407
173	0.5921918383778776
110	0.6109162701963852
106	0.6168493898598566
60	0.6527987319883175
59	0.6657491922364287
138	0.6953487807985472
40	0.7062428636850655
190	0.7602881103347886
169	0.7948722888981045
55	0.8162060826630865
41	0.8266214592483989
74	0.8410779475862051
10	0.8470785760680963
36	0.8631756087881663
3	0.8767136206586549
109	0.8842485419350147
49	0.8871141238902126
5	0.8992649526403571
31	0.900134537756688
82	0.9011751261816688
137	0.9057404023912358
21	0.920655294297584
73	0.9227929842244328
128	0.941673718179515
64	0.9436922823563444
172	0.9500962479401932
115	0.9661738898054768
209	0.9661791636005892
13	0.966502449796146
81	0.9735321896320328
202	0.976763930821142
152	0.9776004248641864
151	0.9803163368034506
30	0.9841260501825172
157	0.985749728046045
1	0.986386991757594
97	0.9878036999570802
160	0.9903088693485408
56	0.9924792303308508
143	0.9925257469042624
32	0.9927507880463096
66	0.9936559883499404
12	0.9944649994254366
79	0.9950196375693482
105	0.9950344622660828
107	0.995163825798142
216	0.9952351470209408
37	0.9952352677127272
242	0.9954810185143168
92	0.9956183584525634
129	0.9956331638392986
33	0.9959651390871848
188	0.996120636929717
155	0.9962039208459564
70	0.9962078769315322
142	0.996352961480289
181	0.997076396631049
96	0.9971960184510544
47	0.9972100692244288
255	0.9972343231031752
83	0.9974463082948876
158	0.99757463352494
212	0.9976652350483766
94	0.997681218012473
23	0.9979406785598216
275	0.9981013703707172
87	0.9982588969954568
309	0.9983315967395724
268	0.9985412891002232
159	0.9985958071397478
15	0.9986337239707268
117	0.998670661913434
193	0.9987141437047212
276	0.9987834865872348
16	0.9988186584309656
139	0.9988330287710436
244	0.9989026579099756
295	0.9990416925538956
233	0.9990702963225112
189	0.9990795629513758
318	0.9991051615428328
258	0.9991313361286736
269	0.9991906703836893
301	0.9992473080617392
132	0.9992500699040407
150	0.999258266370556
250	0.9992916860045292
50	0.9993515002602296
136	0.9993658941838228
184	0.9993703419263008
28	0.9993838622688302
144	0.9993956795255028
191	0.9994172293465178
211	0.9994434380012563
227	0.9994480785236732
333	0.999448697418318
8	0.9994505774704218
207	0.9994562895337756
11	0.9994620964309502
125	0.9994841498935308
153	0.999501282826094
99	0.9995088093577944
177	0.9995507732053888
67	0.9995606150119514
84	0.9995728091365672
102	0.9995808802298786
271	0.9995905039658612
119	0.9995974875187772
186	0.9996160155313748
286	0.9996218132926656
254	0.999629714734787
86	0.9996307202581708
100	0.9996378091326246
281	0.9996438518866768
236	0.9996551328567682
14	0.999668146720873
259	0.9996890725457124
111	0.9996994167958384
235	0.9997030686175252
182	0.9997228353481964
135	0.9997404085235272
226	0.9997461742166408
314	0.9997522547865068
241	0.9997608855426964
197	0.999788477038406
116	0.9998000881288592
246	0.9998055938808038
214	0.9998110103201558
27	0.999818377238444
290	0.9998295255223504
272	0.999834267518896
22	0.9998345487684956
218	0.9998346841110536
118	0.9998354112377266
20	0.9998395427421466
45	0.9998447837749116
311	0.9998564640473084
270	0.9998615259116954
122	0.999864970717437
176	0.999868512502389
156	0.9998703514916116
213	0.9998729754379456
201	0.999874268360407
149	0.999875358936674
185	0.9998770527629686
187	0.9998793955063284
292	0.9998825863267696
131	0.9998834142587644
183	0.9998898944747284
127	0.9998920423072096
215	0.9998949648749874
294	0.9999015704323998
163	0.9999024378831808
72	0.9999063238664958
195	0.9999067204734898
112	0.9999076251714712
306	0.9999115010876664
161	0.9999134568117496
17	0.9999149327028708
210	0.9999159991341674
262	0.99991810130565
89	0.9999194592108056
147	0.9999201024309864
220	0.9999220092083896
198	0.999924790395804
208	0.9999258404645875
98	0.9999259365930624
9	0.9999277802231012
101	0.9999298108185578
35	0.9999300522644649
26	0.9999349695958084
252	0.9999365136449828
204	0.999936643215106
57	0.9999370063282608
239	0.9999389375125451
154	0.9999444415517188
234	0.9999449611884044
222	0.9999449794243414
289	0.9999473369040414
146	0.9999483715992408
2	0.9999483894250752
108	0.99994869031335
171	0.9999508792766966
257	0.9999521762839432
304	0.9999531725044376
303	0.9999560004308878
63	0.9999563864431962
323	0.99995991177667
38	0.9999622154089852
225	0.9999626443030896
194	0.999963278952773
297	0.9999641736521172
95	0.9999649228315746
4	0.9999663192040928
221	0.9999664909132572
260	0.9999667569132936
164	0.9999690221281088
219	0.9999695983083656
167	0.9999702469420676
313	0.9999730850085198
266	0.999973512021657
165	0.9999753369720468
174	0.9999769092515896
287	0.9999770581567834
123	0.9999783392057956
103	0.9999785514314364
145	0.999979139849744
229	0.9999796464566298
232	0.9999802220732088
133	0.9999811950925456
342	0.9999819692474784
224	0.9999819830670847
206	0.9999825622176172
327	0.9999826395979128
247	0.9999827768245312
124	0.9999835678650434
264	0.9999835972115998
91	0.9999837309768302
308	0.999983804474057
168	0.9999842039955048
346	0.9999844303109252
80	0.9999861747751014
288	0.9999863438663747
320	0.9999869240191688
199	0.9999885913879458
192	0.9999890968884676
317	0.9999891340209962
300	0.9999892050661284
305	0.999989648701954
93	0.9999897385151708
251	0.9999901705277676
328	0.999990455072558
18	0.9999908295012748
162	0.9999909468941454
299	0.999991237075388
43	0.9999914418939484
113	0.9999915102567688
223	0.99999167270057
267	0.9999921051867128
34	0.9999925431481616
335	0.9999928955711676
245	0.9999929280442444
180	0.9999933210960256
88	0.999994232380134
302	0.9999943671929288
228	0.999994730032676
203	0.9999947495956624
196	0.9999947615534932
285	0.9999949749173584
248	0.99999506614693
249	0.9999954464242924
42	0.999995653150632
141	0.9999960624811374
69	0.9999963935671567
265	0.9999965912642946
90	0.9999965967545544
310	0.999996791089728
231	0.9999968666852626
134	0.999996990657722
130	0.9999971864561552
179	0.9999973885535804
148	0.9999975124294216
307	0.999997566122816
332	0.9999976037100976
126	0.9999977500684444
120	0.9999977903349558
322	0.9999978000270876
273	0.9999978103306806
283	0.9999982596633804
330	0.9999983171064888
316	0.999998322398631
315	0.999998344874748
240	0.9999984120633132
280	0.9999984390166232
170	0.9999985319837842
340	0.9999985419029482
277	0.9999985782697398
166	0.9999986411824476
230	0.999998674101032
291	0.9999987502978196
326	0.999998797544058
205	0.9999988093299104
175	0.9999989076025668
238	0.999998916719142
337	0.9999989249110998
329	0.9999990996172314
284	0.9999991642051964
61	0.9999991950830254
321	0.9999992278964488
331	0.9999993198780666
279	0.9999993601320878
345	0.999999393152761
325	0.9999995091605448
261	0.999999591709057
298	0.9999996041871234
253	0.9999996244965086
278	0.9999996697838878
274	0.9999996894237372
344	0.9999997688850056
312	0.9999997890412003
256	0.9999997894306633
334	0.9999997926984996
339	0.9999998082383184
324	0.9999998180801616
200	0.9999998328592644
24	0.99999984045474
243	0.9999998515168634
217	0.999999855205034
336	0.9999998621811902
347	0.9999998632357718
293	0.9999999168015868
349	0.9999999177993292
237	0.999999940193646
338	0.9999999410003244
319	0.9999999429074404
350	0.99999994748092
263	0.9999999534550404
296	0.9999999586709948
140	0.9999999682737992
178	0.9999999843475258
114	0.9999999873277996
341	0.9999999936360682
348	0.9999999952882804
62	0.9999999968148214
343	0.999999996886446
282	0.9999999977531088


==> plots/eval/data/glaze2_sorted_gaussian_hive.txt <==
71	0.0004040461146587
19	0.0020620083427431
12	0.0037959691579747
7	0.0092657002431766
3	0.0094105718617068
25	0.0101131299507705
29	0.0101133578902031
40	0.0171870500346777
49	0.0225567381697579
58	0.0291071116765574
110	0.0343612622484175
44	0.0348861705509045
75	0.0378359803858246
54	0.0397387902980608
56	0.0528530326482805
5	0.0542030594982874
48	0.0549674680341313
52	0.0569702823468742
41	0.057388266588137
31	0.0776879125241188
53	0.0807895649487108
10	0.1000442401169506
13	0.1194787983221049
139	0.12887798256371
78	0.1291722825737906
85	0.1439168076498595
77	0.1501876741463123
209	0.1620317254406035
46	0.1819487497733311
65	0.1824348227435437
100	0.2282230984481667
92	0.2414590392039916
68	0.2595767631692614
47	0.2656695709093755
97	0.2757964931797115
151	0.3457624797203779
55	0.3463389902841064
121	0.3882497460840832
101	0.3931961036288259
6	0.4040446332398856
106	0.4688350597077155
115	0.4764944925989926
1	0.4804522930365402
152	0.6247157132845508
111	0.6470388569704808
105	0.649839486028409
26	0.7087624021138823
107	0.7250508260805317
136	0.7474767528507759
72	0.7625224398861663
60	0.8073892275420451
84	0.8088291603516549
70	0.8135545429644166
16	0.8387156248741089
186	0.8786382688529011
38	0.8788892088973587
138	0.8902008883772221
21	0.8921969601005507
132	0.8961978996479077
169	0.8986242792461281
51	0.8992110426692107
117	0.932253012997041
73	0.9375273572632086
96	0.9394304051787312
83	0.9395908370752484
137	0.941170992918466
66	0.9412302810220812
173	0.9418469211059988
157	0.9590926944213152
113	0.9624997221360656
202	0.9634311586751418
158	0.970074769402504
89	0.9709131762030456
155	0.9733759794834588
36	0.9759825638278136
50	0.9771088232388369
94	0.9787904970864796
174	0.9820038680654822
128	0.9833507939568166
79	0.9834340451141927
189	0.98496673960599
74	0.985514208338076
212	0.9875321344308468
87	0.9896919831674758
27	0.9898616717680618
118	0.9913222474028692
33	0.9916935044683742
109	0.9927033846709026
35	0.9931760675321883
241	0.9938355537742528
30	0.9941107427983928
143	0.9941391579285724
190	0.9942037196373588
64	0.9954249301093266
81	0.9956020327101162
275	0.995731509244387
242	0.9958872308873352
290	0.9965552149423724
127	0.9966540856075228
4	0.9967265539798348
22	0.9971872329332344
144	0.9977327327551136
178	0.9977659205982936
37	0.9978752633150024
192	0.9978989934968754
250	0.9979094220430256
233	0.9980294932676682
211	0.998223645903474
227	0.9982348972291056
246	0.9982370431134192
104	0.998271039007925
122	0.9983048251466023
269	0.998403967924815
142	0.9986417023995704
271	0.9986956461659894
210	0.9987185340638935
187	0.9987260151800108
149	0.9987292523534508
45	0.9987719806926788
98	0.9988296650643088
244	0.9988727592445952
188	0.9988762589199532
28	0.998891517208403
82	0.9989134457441764
162	0.9989321126677848
108	0.998934341828088
294	0.9989347773188448
99	0.9989485894388128
76	0.99897947111771
39	0.9990385253239834
24	0.9990965148895768
262	0.9991054689131704
306	0.9991649960823537
86	0.9991897501003624
309	0.9992124179049122
163	0.9992206316789296
318	0.9992363813869468
159	0.9992480433432624
276	0.9992481758321818
102	0.9992792126348412
88	0.9992837756059028
215	0.9992861937792408
184	0.9993279812596092
129	0.9993452612316142
225	0.9993611881428776
20	0.9994331201698808
311	0.9994611217229478
11	0.9994804756846226
18	0.9995455028523954
301	0.999591747050574
193	0.9996007352731444
112	0.999602466882067
32	0.9996041019728048
208	0.9996423489359282
292	0.999656895047257
239	0.9996765217302596
182	0.999680153247727
289	0.9996861288495144
160	0.9996885570139126
57	0.999698159668958
254	0.999715196238407
177	0.9997354369611076
247	0.999741239771509
172	0.9997446313310004
224	0.999748875531108
218	0.999749194026396
120	0.9997526428185356
126	0.9997694051852812
255	0.9997754726032164
272	0.9997874301887856
147	0.9997883279559946
59	0.9997893792718112
176	0.9997950474320868
195	0.9998004368600856
145	0.999811961978408
150	0.9998161376076664
167	0.9998217555755874
260	0.9998283487584588
14	0.9998296911203732
9	0.9998371796434276
327	0.9998393788092534
125	0.999850729226482
91	0.9998564751256148
214	0.9998731094749124
181	0.9998868406807084
8	0.9998882100719542
229	0.9998920836575892
171	0.9998922398465252
234	0.999892923570752
2	0.999893964103431
17	0.9999021479799062
207	0.999905061493855
67	0.9999058928186628
230	0.9999133465475644
154	0.9999138242541564
320	0.9999199430347532
322	0.9999249023531596
308	0.9999278577104376
216	0.9999296817914944
252	0.9999306949055452
304	0.999934350377285
303	0.9999345558743026
194	0.9999352777888308
220	0.9999409025963736
95	0.9999413697833446
156	0.9999436737690696
235	0.9999453976755732
201	0.9999486138273987
153	0.9999495607609356
141	0.9999503892938983
281	0.9999509776564052
23	0.9999525858074672
226	0.9999528724659862
146	0.9999541124269912
310	0.9999556481636698
297	0.999955815055556
197	0.999960500650686
268	0.99996075885085
283	0.9999615451009702
170	0.9999657598699612
251	0.9999664932826376
253	0.9999674404797028
302	0.9999677825776584
161	0.9999678375419324
314	0.9999717304947114
258	0.9999720454731684
278	0.9999739805951008
123	0.9999740258742184
205	0.9999753480863768
300	0.9999759421469016
236	0.99997746407021
204	0.9999776145417424
135	0.999977715169324
237	0.9999784599176036
267	0.99997938053298
221	0.9999793860479524
335	0.9999794303034728
63	0.999979431198451
259	0.9999795183905228
295	0.9999797768320842
261	0.9999802412305706
15	0.9999803894343878
288	0.9999812126781238
313	0.9999813722420688
131	0.9999817236453884
166	0.999982674284005
93	0.9999827679856048
219	0.9999837937381508
90	0.999984078371444
42	0.999985004753875
183	0.9999853191458182
326	0.9999853491436794
265	0.9999857353349684
346	0.9999863969193884
342	0.9999866813343712
340	0.9999874310424628
222	0.9999876609948708
175	0.9999882660062624
119	0.9999885986541348
196	0.9999889964187532
323	0.9999898719964956
331	0.9999898791052314
238	0.9999899952987914
266	0.9999901313473226
232	0.999990297434783
124	0.99999069120132
43	0.999990706659144
305	0.9999911918495654
191	0.9999912698981764
317	0.999991295816769
34	0.9999913140041734
245	0.9999915086160808
345	0.999991534184732
116	0.999991580797822
103	0.9999916216139016
223	0.9999916697458208
148	0.999991671935176
240	0.9999921716893374
277	0.9999932075327548
199	0.9999932757174304
164	0.9999935746726356
328	0.9999936216896096
274	0.999994267553382
256	0.999994309835918
198	0.999994760820941
332	0.9999947789839368
130	0.9999948253897776
264	0.9999950758103044
280	0.9999950814394096
249	0.9999952903466984
307	0.9999959518955924
231	0.9999960251696822
61	0.9999961179080012
270	0.9999961228032032
285	0.9999962205924074
321	0.9999964632946532
257	0.9999964922323265
165	0.9999969726175136
133	0.9999969913008748
315	0.9999970023853773
185	0.9999970419481314
180	0.999997098218702
325	0.99999716952357
312	0.9999972312230512
69	0.9999972614513238
333	0.9999973548070488
273	0.9999974374002664
213	0.9999974631699008
293	0.9999975406896215
291	0.9999975847482448
299	0.9999976429193136
179	0.9999977863369636
134	0.9999980254519156
243	0.9999980688938018
228	0.9999983341833764
330	0.9999983646507066
347	0.9999984350041684
114	0.999998529983398
203	0.9999985565592104
324	0.9999987418331472
206	0.999998891013149
80	0.9999989374095244
329	0.9999990553123944
316	0.9999991070843344
339	0.9999991311817223
286	0.999999148751348
336	0.999999167191571
140	0.9999991938546038
343	0.9999992974384582
248	0.9999996048731108
168	0.9999996170597416
217	0.9999996857180542
279	0.9999996954220556
287	0.9999997150464652
200	0.9999997277237882
349	0.9999997501656996
263	0.9999997771940752
344	0.9999997847959228
298	0.999999789676116
337	0.9999998069236706
282	0.9999998133627992
341	0.999999826662069
284	0.999999830556506
296	0.9999998334682472
319	0.9999998392329088
62	0.9999998720856704
350	0.999999898657712
348	0.9999999389352128
334	0.9999999618889134
338	0.9999999873707152


==> plots/eval/data/glaze2_sorted_glaze1_hive.txt <==
3	8.637105385538504e-05
1	0.0001115081288528
4	0.0001202468751028
5	0.0001590160364943
7	0.0002892310394339
17	0.0003761106757677
6	0.000389579034784
8	0.0005974007032031
2	0.0006168965353665
20	0.0006855577446213
21	0.0007234286007628
16	0.0009717332197453
10	0.0009984527152382
25	0.0010025231672294
9	0.001397218255503
18	0.0016699971448359
13	0.0016857670352017
22	0.0019158751753665
15	0.0019472002301599
19	0.0023289811808041
12	0.0024052749138522
23	0.0026709927609457
31	0.0029615303380416
27	0.0032256590747668
33	0.0034548445631369
30	0.0034571079840173
32	0.0045391241063025
48	0.0061746236704335
26	0.0065834040455263
36	0.0073176901575685
14	0.0074054729174355
45	0.0074394205671694
28	0.0075229219630331
42	0.0102979672067477
41	0.0104573666694461
35	0.0111692984607896
38	0.0129400102854084
37	0.0136244251939313
43	0.0141737178355107
92	0.014509593078598
49	0.0145218771508888
11	0.0148189804255482
44	0.0166610276844378
55	0.0171679117807903
54	0.018100880170939
34	0.0190722601235264
62	0.0262865166117492
46	0.0309601611889802
60	0.0334390920776035
53	0.0342879625201967
39	0.0394425497510465
76	0.0400452230843542
29	0.0429190334725598
66	0.0436250302479241
58	0.0463842958830449
56	0.0469974023188831
47	0.0471109108170736
51	0.0477587883418601
52	0.0531877865151501
75	0.0562885843490533
112	0.0576912484576838
59	0.0606973590648031
61	0.0646871444818722
85	0.0665357542346252
71	0.0718521730443096
50	0.0757593714848615
98	0.0840631379379145
69	0.0841380802296463
77	0.0937262968211137
24	0.1028750182626772
40	0.1063216335199209
68	0.1152116050245756
87	0.1212674772118866
78	0.1265760837049115
74	0.1320872228548188
63	0.134595811443358
102	0.1353509636661774
86	0.1375885702184007
64	0.1642052293439134
90	0.1679169720657208
67	0.168424449644401
82	0.1779838268812806
126	0.1831423922987873
84	0.1878403774340346
88	0.1937157508282792
105	0.2290208377317731
81	0.2311714518828635
70	0.234213348292745
73	0.2379930562311951
106	0.2455908423497846
79	0.247201841139848
99	0.2625833713871568
94	0.2630079538177049
96	0.2677594691472629
115	0.2784052808955204
107	0.2785993902627919
129	0.3033622291951328
65	0.3106642519221237
97	0.3182770304410527
123	0.34084360343402
117	0.3552279593849072
111	0.3708553011246318
89	0.4026543971784593
100	0.4110050854851907
108	0.4157665131602027
80	0.453214477977913
93	0.4562251483522447
101	0.4609596998463859
128	0.4612219513226791
109	0.4812144404515111
72	0.5039127862401671
172	0.5087602337412961
114	0.5094769198410658
113	0.528042748947437
57	0.5629935940563334
141	0.6132116989243298
103	0.6163944059504302
120	0.6389457306361518
83	0.647070287558589
182	0.6718565282279246
91	0.6774537711178912
95	0.6784234204881334
110	0.6882943504904976
151	0.6951444237340272
116	0.7097064307027224
121	0.7108283422985983
142	0.7285683737833342
165	0.7303496601607274
194	0.7306493895444857
137	0.7351728011757453
122	0.7395337138679021
138	0.7484813567534577
136	0.7612042803101204
152	0.794961233399802
168	0.8200267401233668
127	0.8252815308607448
193	0.8460537068624573
159	0.8547893124937713
150	0.8634813076100109
163	0.8769994941516805
162	0.8793029499932399
161	0.8956442572030702
119	0.9009128043151822
124	0.9041432513277936
125	0.9084941942271174
157	0.911076457759488
178	0.9127165519600609
147	0.9141790364712896
155	0.9239593963559966
135	0.9263350304353808
166	0.9329519855236492
190	0.9335064746412386
134	0.9427512318585616
148	0.9436748569361896
176	0.9437676337783378
169	0.9443692881290874
158	0.9469196739807564
167	0.9486522431227256
219	0.9515693815244816
173	0.9529179546870716
153	0.954814036950783
104	0.9558885781480406
154	0.9563532173524396
184	0.9567153621413432
133	0.9567315416882988
143	0.9568735843074816
191	0.9572288642114573
192	0.9577041589668884
177	0.9604315037033068
164	0.9622300606651772
185	0.9627508498688444
201	0.9627512955394028
209	0.9641481766544968
181	0.9649749263553324
118	0.9705561011286036
156	0.971748939722398
146	0.9720631795196888
144	0.9728652534694774
170	0.9732728455331352
160	0.9748653729013796
180	0.975291870526548
174	0.9756546289835748
132	0.976404545459927
202	0.9775535119657964
183	0.9775929199686312
187	0.9779150209413277
200	0.9785956902636318
130	0.981943041124809
220	0.9826111394695742
198	0.9836332085942716
145	0.9842219102383584
195	0.9846819155519088
225	0.9879221600914214
207	0.9880604417242068
227	0.9882366256133288
171	0.9889388510480804
237	0.9891951788879148
213	0.9898550466694396
139	0.990042856311616
205	0.9903307333688046
214	0.9907540516471864
196	0.99098216945439
140	0.9912667428066748
197	0.9915602439992454
175	0.9916015550533112
216	0.9919217993021818
188	0.9923709320574676
189	0.9925307810998192
206	0.9926241367600837
231	0.9930840583418316
149	0.9931857125319185
215	0.9933176384917064
212	0.9936154084514895
217	0.9942819478850332
131	0.994591868959072
222	0.9946688972060524
249	0.9948053993856072
242	0.9948294870233004
230	0.9948769829902426
210	0.9949923512225368
236	0.9956306680611948
240	0.9956989815092706
211	0.995875167834078
221	0.9961654332729816
199	0.9962632011942802
271	0.99659453729535
232	0.9967218434615314
235	0.996842466332095
179	0.9968435208966308
243	0.9970091466270822
203	0.9972633755110254
239	0.9972934484036308
186	0.9978326880748176
261	0.9978467525852956
208	0.9979091650006584
223	0.9981159153676976
204	0.9981969380831104
266	0.9983011074892818
245	0.9983770680930436
247	0.9983775258049314
246	0.9983839110232768
254	0.9984128255488176
251	0.9984270907838624
218	0.9984453591173386
224	0.998577224775873
228	0.99861727570009
250	0.9986405066152962
238	0.9986878798719504
264	0.99872360745958
248	0.9987686962038616
234	0.9987941863940089
258	0.9989805328724104
275	0.9989818196096828
260	0.9989910239046672
262	0.9990046100004903
241	0.9990188472820126
263	0.9990199903222085
233	0.9990660232478992
255	0.999082774793844
252	0.9990969596254898
291	0.99918592956919
279	0.9991885263768644
229	0.9992352743191332
244	0.999295916771704
280	0.999383717425556
277	0.99940531220383
268	0.9994410824610964
269	0.9994719669843328
226	0.9994786556803588
272	0.9994819380526724
278	0.999525536412209
281	0.999570199863474
267	0.9996058959649278
259	0.9996114775648566
273	0.999696816669694
270	0.9997255731277516
302	0.9997395389904192
293	0.9997466811353332
274	0.9997496411391448
257	0.9997554199816368
299	0.9997755509955748
253	0.9997857218698069
265	0.9998131241922869
284	0.9998295141028716
287	0.9998341247971556
297	0.9998386193200398
290	0.9998400106707328
256	0.999840973576827
304	0.9998460313928136
295	0.9998489755238124
301	0.999863382452255
276	0.999876710203172
294	0.999880129959434
286	0.9998960393974856
314	0.9998977793502072
317	0.9998985569836564
288	0.999905237227984
283	0.9999089205339536
282	0.9999109385140708
305	0.999916217630137
285	0.9999250523890916
321	0.9999328084092818
303	0.999934340015464
298	0.9999415800112624
306	0.9999432071821388
311	0.9999478967318292
289	0.9999482815577404
309	0.999949437489121
307	0.9999605204358636
325	0.9999618711668726
300	0.9999621546877148
308	0.9999643848189418
296	0.9999666813013264
313	0.9999671450010672
324	0.9999718991347184
320	0.999975129653612
292	0.999975225607412
310	0.9999758300979668
322	0.9999772915277724
318	0.9999775172015136
323	0.9999777500457532
316	0.999977860194521
327	0.9999783117664018
312	0.9999802590774814
332	0.999985938242274
315	0.9999875522895748
335	0.9999883351534647
330	0.9999886848961478
331	0.9999902798642216
326	0.99999161992081
329	0.9999935739041468
338	0.9999936886358136
328	0.9999937063472506
337	0.9999942469460188
340	0.9999950189345124
333	0.9999951612020558
319	0.9999965305463786
339	0.9999969972155168
342	0.9999972565565908
336	0.9999972934135668
341	0.9999980067202692
343	0.9999984162956332
344	0.9999984227453796
334	0.999998708420974
345	0.9999989244185944
346	0.9999989742674396
347	0.999999645845954
348	0.9999997109198924
350	0.9999997896545528
349	0.999999845500262


==> plots/eval/data/glaze2_sorted_glaze2_hive.txt <==
1	6.517624174110314e-05
2	8.287214957531367e-05
3	0.0001291477246414
4	0.0001671950505031
5	0.000373545058373
6	0.0004448869088745
7	0.0004864171354798
8	0.0005160703425037
9	0.0005189048496532
10	0.0005944778156683
11	0.0006272577891275
12	0.0006308989350307
13	0.0008290050650524
14	0.0009361820189439
15	0.0010390359517994
16	0.0012179762661879
17	0.0013443597063649
18	0.0016481721072176
19	0.0018201465896838
20	0.0018638788394746
21	0.001931652773938
22	0.0020416527844066
23	0.0025630876295405
24	0.0026459868953804
25	0.0026756540991148
26	0.00317087406973
27	0.00371845841111
28	0.0038896096735773
29	0.004443024137165
30	0.0044562707261335
31	0.0045275656241717
32	0.0049376464704035
33	0.0060950608450271
34	0.0063666633893602
35	0.0064141269933124
36	0.0078827950655701
37	0.0091189889412643
38	0.0091630939162276
39	0.0098317636921449
40	0.0108622866513717
41	0.0110148082295338
42	0.0110740347367892
43	0.0117460937930083
44	0.0119548587898692
45	0.0138279333087791
46	0.0147057858743129
47	0.015044583699779
48	0.0152304757331884
49	0.0184438710367314
50	0.0184809918434556
51	0.0222568525321287
52	0.0230022983246437
53	0.0252982271946851
54	0.0267954257502537
55	0.0285582451923561
56	0.0291477741638561
57	0.0291946242459281
58	0.0349608274934937
59	0.038614687416448
60	0.0388827724474355
61	0.0409894291158018
62	0.0435373484241548
63	0.0441909747405296
64	0.0564869078583002
65	0.0568505504999774
66	0.0601476755491793
67	0.0651461084426385
68	0.0686362496888185
69	0.0692145917786914
70	0.081370424208186
71	0.0824894778784662
72	0.0878652879242253
73	0.1049465616365751
74	0.1091945141532003
75	0.1282656821168392
76	0.130747215065394
77	0.138486678304924
78	0.1389773545420425
79	0.141109558602779
80	0.1495480637371826
81	0.1550968785870092
82	0.1551528680907053
83	0.162389955815967
84	0.1627283015556824
85	0.175555602852123
86	0.1829654754156044
87	0.1932296788578196
88	0.1974157837744933
89	0.198099512699754
90	0.1988030371023896
91	0.2129357520050071
92	0.2261546127453799
93	0.2337263494347665
94	0.2385025716672399
95	0.2395411114141508
96	0.2423631114379237
97	0.2545543977105663
98	0.2600357299912965
99	0.2626830309695175
100	0.2646685588308387
101	0.2720589828032352
102	0.3027440659765311
103	0.3153081967755313
104	0.3487952817952156
105	0.3746038391671689
106	0.3746707374951131
107	0.3869894805810163
108	0.3917617572891157
109	0.3998493079328969
110	0.4038387781599881
111	0.4543605530240323
112	0.4768366884377403
113	0.4870902984323923
114	0.5006036829995293
115	0.5082104052359457
116	0.5083273101161137
117	0.5269851906158504
118	0.5313904848193561
119	0.5609971584879087
120	0.5724065964158112
121	0.5901015338861219
122	0.5951660644526968
123	0.5966191557884031
124	0.6020344632112469
125	0.6522907074687746
126	0.6655419023774748
127	0.6676473862357962
128	0.6703079164120552
129	0.6725853793002251
130	0.7531880124705587
131	0.759346610722548
132	0.7925368515294381
133	0.8016187901640119
134	0.8082070799453204
135	0.8092964527801781
136	0.8094003628457506
137	0.8127064938877205
138	0.8145656467307077
139	0.8174208276235411
140	0.8204493642939634
141	0.8281428749447082
142	0.8316386222093152
143	0.833928763764896
144	0.836836541763824
145	0.8378380772567346
146	0.8465531051039288
147	0.8476342051633616
148	0.85515254385407
149	0.8558372043171076
150	0.8564256418042456
151	0.8633949352060969
152	0.8655075948162486
153	0.8782895195021706
154	0.8793418419153596
155	0.8969628500475348
156	0.8989162515645762
157	0.9019375976803766
158	0.9030071387769572
159	0.9048393850484482
160	0.9072935478965234
161	0.9097558042976694
162	0.910516011346758
163	0.91078061490483
164	0.9181555817835942
165	0.9186210432851072
166	0.919291748231523
167	0.9239376173046816
168	0.9266194096864048
169	0.9346033997475556
170	0.9361892894455796
171	0.9424201648399394
172	0.9442849749957714
173	0.9506911226342843
174	0.951202159682663
175	0.9524090210596664
176	0.953764846602159
177	0.953870143554173
178	0.9555090103003532
179	0.956227403032312
180	0.957775929084924
181	0.959635819192138
182	0.9617607098734824
183	0.9633507553646664
184	0.964637871453332
185	0.9649086945948548
186	0.9658785221619468
187	0.966385065118168
188	0.9663867360662832
189	0.967407676880464
190	0.9677958762858152
191	0.9679621770953644
192	0.9683508281020448
193	0.9686013357878426
194	0.969948552835468
195	0.971630570221916
196	0.9716620196107896
197	0.9719628155778564
198	0.9728351824263448
199	0.9732332523577556
200	0.9739979245180108
201	0.9750645694772012
202	0.9762628833370368
203	0.977908730340572
204	0.9783827940169504
205	0.9785856287214248
206	0.9808154003157376
207	0.9821200440940988
208	0.983348054530402
209	0.9839316797185802
210	0.986946780538504
211	0.9889893296535316
212	0.9890508948939172
213	0.990016568833346
214	0.9904362316898636
215	0.990924228146079
216	0.9911588981345624
217	0.9920927388883064
218	0.992909492595892
219	0.9929760278427862
220	0.9932189490091258
221	0.9936214389289978
222	0.9945053617592746
223	0.9946585845436892
224	0.994703424914083
225	0.9949379715595612
226	0.9952954247439274
227	0.9955563934258438
228	0.995631460523467
229	0.995993338574482
230	0.9961132639728004
231	0.9961851648682488
232	0.996587670341285
233	0.9968893307174704
234	0.9968916727886428
235	0.9969008905549384
236	0.99700890291949
237	0.9971905436246924
238	0.9973213509801812
239	0.9973975048457852
240	0.9977965590046084
241	0.9978061341547348
242	0.9978309497822616
243	0.9979244132195308
244	0.9979590730762548
245	0.9979836116938908
246	0.9979978361335576
247	0.9982366927288092
248	0.9983778146571374
249	0.9984528657809482
250	0.998476186093674
251	0.9986239707738483
252	0.998682178934942
253	0.9987565208365976
254	0.9989434387304824
255	0.998971357093042
256	0.9990124521035586
257	0.9990823648283246
258	0.9990842564407288
259	0.999096182431972
260	0.9991463804774564
261	0.9991547750373828
262	0.999158385215586
263	0.9991636467536628
264	0.9991803948056508
265	0.99921737659018
266	0.999239026127664
267	0.9992441941954484
268	0.9992934639737152
269	0.9993101856739832
270	0.9993125151913506
271	0.9993635868324068
272	0.999406927675297
273	0.99944834142673
274	0.9994617147120598
275	0.9994644926610906
276	0.9995558417671168
277	0.9995680012718696
278	0.9996143696960867
279	0.9996654532502576
280	0.9996742723540912
281	0.9996911965641446
282	0.9997045831938084
283	0.9997054930979882
284	0.9997305489121556
285	0.9997504373113072
286	0.9997551593959272
287	0.999777004115712
288	0.9998005864118866
289	0.9998264829557352
290	0.999851826212321
291	0.999852408463781
292	0.9998619981741672
293	0.999865141260402
294	0.9998656184623128
295	0.999868797479138
296	0.9998689740753308
297	0.9998964515716112
298	0.9998983849662376
299	0.999901940156846
300	0.99991592626917
301	0.9999176481212672
302	0.9999179948178106
303	0.9999258334630958
304	0.999926277205824
305	0.9999284042720514
306	0.9999297829689392
307	0.9999302317813288
308	0.9999324335317812
309	0.9999331218093386
310	0.9999445358056376
311	0.9999535423073028
312	0.999955291775919
313	0.9999595112409184
314	0.999961444940899
315	0.9999689681156684
316	0.9999711724722504
317	0.9999711841450896
318	0.9999729084366136
319	0.9999735958096768
320	0.9999738998918148
321	0.9999740433096904
322	0.9999744574557792
323	0.99997869882413
324	0.999978822061424
325	0.9999792071273412
326	0.999981589108787
327	0.9999824175412512
328	0.9999828287620408
329	0.9999887801533802
330	0.999989251759592
331	0.9999921560164388
332	0.9999925094033276
333	0.9999927728075048
334	0.9999930288143004
335	0.999994132764492
336	0.999994709598441
337	0.9999948292486384
338	0.9999952931662064
339	0.999996181581232
340	0.999996332511496
341	0.9999971499656892
342	0.9999974213987032
343	0.9999982968409658
344	0.9999986317993804
345	0.9999987932415856
346	0.9999990872106008
347	0.9999992414264424
348	0.9999997187132418
349	0.9999998209354178
350	0.9999998474505412


==> plots/eval/data/glaze2_sorted_jpeg_hive.txt <==
54	0.0002868398443291
19	0.001054022340737
40	0.0020753677778051
3	0.0031629106095637
7	0.0033684387039485
139	0.0036845347509225
71	0.0047919795342753
56	0.0049053626452068
85	0.0081106479804256
44	0.0086427070161565
209	0.0111747400133201
29	0.0202597264453695
48	0.0204236043731066
78	0.0313356076452265
6	0.0349556817725444
10	0.0412836189166082
138	0.1057062636669275
77	0.1149306225012079
53	0.1374348989752107
58	0.1447348348939252
190	0.1701858295534859
92	0.2030008934500548
46	0.2450689071644373
121	0.2473777470104727
73	0.2614850996740941
52	0.2621683216193188
106	0.3483830230201595
75	0.3826704765752639
55	0.4521049900800089
169	0.4603460568977376
49	0.5074115479938962
97	0.5437306900939111
5	0.5665424468352648
12	0.6025726920077042
74	0.6654687284230865
31	0.6858186499729236
151	0.7318057446415508
189	0.7348905103267915
110	0.7750128697056684
83	0.7833673063029067
105	0.8054451126234934
41	0.8593358021243988
107	0.8706785911855459
157	0.8826171723543225
115	0.9021784954163924
65	0.909698928142288
79	0.9372219308602744
36	0.9381772613549134
102	0.9408058205002076
72	0.9430408636253724
47	0.9486546772159132
21	0.9501380146225116
13	0.9579980514832176
76	0.9582233801082308
25	0.9593460452537932
51	0.9616807304440742
82	0.9765971937560748
66	0.9774773215367596
128	0.9789343238752686
59	0.9810504535604884
137	0.9832727426150044
233	0.9853557407321736
111	0.9869307307298372
96	0.9872590519021582
260	0.9896629407445182
152	0.9912052671230858
275	0.9934606974477342
81	0.9950140560576196
64	0.995706138147571
244	0.9958362034798834
135	0.9964999910162902
39	0.996657483757706
142	0.9966584134027312
242	0.9974123241087036
173	0.997600581811008
118	0.9977407171390592
202	0.997766455444932
84	0.9978751347876572
120	0.9978986252036066
99	0.997961721425565
254	0.9979653367114036
184	0.998040141091306
1	0.9981698307484774
262	0.9983372919626288
241	0.998476478806412
188	0.9986573229915388
158	0.998862206414342
8	0.9989470146164808
224	0.9989968058143376
33	0.9990042704394382
11	0.9990312171556324
16	0.9990317046482228
91	0.9990613190149316
38	0.9991510176424828
309	0.9992513387680918
177	0.999392085158284
286	0.99940633646981
294	0.9994111469845744
149	0.9994392170083136
227	0.9994725936996643
136	0.9994934645062036
112	0.9995284469623344
144	0.9995368283816676
127	0.9995636476287378
211	0.9995754480071576
270	0.9995982707262724
122	0.9996000365645188
163	0.9996150463857466
155	0.9996200302463952
94	0.9996209600828764
98	0.9996466243267532
193	0.9996630909210809
276	0.9996701119164616
132	0.9996778601562656
212	0.999688785987012
174	0.9996888035662538
314	0.9996918035126428
269	0.9996992719165492
318	0.9997015467052732
255	0.9997304555130656
160	0.9997380270536282
100	0.9997461086775808
187	0.9997507763862868
28	0.9997548897691272
30	0.9997573957299228
50	0.9997589498723404
89	0.999758950527708
246	0.999762117172371
26	0.9997643958416924
108	0.9997847799712968
156	0.9997854891135866
186	0.9997948980661764
14	0.999803682234468
218	0.999804718038376
216	0.999806811491688
171	0.999823483447938
176	0.9998292779425644
311	0.9998338185056476
104	0.9998543908960976
117	0.999854792176838
306	0.9998589024115316
93	0.9998721858124068
304	0.9998761102160734
342	0.9998786806041527
183	0.9998800509498464
289	0.9998831079120576
129	0.9998893087531706
220	0.9998922346178324
327	0.9998931564868612
247	0.9998943123512224
17	0.9998956185160888
272	0.9998971492738364
214	0.9999061372474308
290	0.9999121667847912
259	0.9999199166828298
87	0.9999216024053776
271	0.999928331591526
146	0.999932103966649
101	0.999933280038838
150	0.9999336556705444
210	0.9999343364385346
88	0.9999344352059718
239	0.9999380014502884
113	0.9999411422681288
145	0.9999419443861056
226	0.999942452348076
181	0.9999425187882102
208	0.9999451924605948
308	0.9999466967980444
268	0.9999476902034664
147	0.9999477328897772
9	0.9999486148013274
295	0.9999490562787842
194	0.9999512639382876
258	0.9999514788303326
215	0.999951761693951
35	0.9999534771868616
143	0.9999535339221184
86	0.9999536242492956
236	0.9999542975775776
207	0.9999563611405416
116	0.9999565592756896
250	0.9999577430616496
292	0.9999582526759876
313	0.9999588805051984
234	0.999959542161765
159	0.9999629335363676
95	0.9999635157502248
301	0.9999643970948384
20	0.9999644632955058
22	0.999964700441304
238	0.9999651186633896
335	0.9999659682460454
131	0.9999666730410152
68	0.9999669132557872
192	0.9999681437582366
123	0.9999685804459292
195	0.9999690265590748
305	0.9999705283732108
57	0.9999711785033782
27	0.9999716148568856
222	0.999973124712412
303	0.9999732860195398
320	0.9999733656397718
124	0.9999737947649148
32	0.9999738346755316
278	0.999974025275082
203	0.9999740805185784
265	0.9999766481253994
15	0.9999771412919424
297	0.9999797220003214
310	0.9999798923388648
179	0.9999800278694052
291	0.9999823190004148
322	0.9999824444254108
18	0.999983291962968
37	0.999983659236342
109	0.9999840470890394
45	0.9999840597184892
333	0.999984174612229
165	0.9999851118005756
125	0.9999852546765357
332	0.9999854980717172
235	0.9999857217232334
225	0.9999862836075638
172	0.999986728789755
23	0.9999868866484228
317	0.9999883317044111
90	0.999988439091002
103	0.9999888717078352
245	0.9999889142579524
323	0.9999891834867594
213	0.9999892122488228
229	0.9999893519963116
219	0.9999893863699478
198	0.9999906276640692
232	0.9999911584245252
324	0.999991210693229
251	0.9999912640949304
154	0.9999913070779278
24	0.9999913914203936
197	0.9999921158829052
70	0.999992431045611
182	0.9999934569037332
168	0.9999937299756492
201	0.999994122985386
63	0.9999944653879216
223	0.9999945703206492
249	0.9999948983434034
170	0.9999950557806476
60	0.9999953631811918
126	0.999995379884139
328	0.9999955833319464
162	0.999995633355198
264	0.9999958154107174
252	0.9999960706376642
266	0.999996154053917
34	0.9999964126983488
205	0.9999964950983792
330	0.9999965054320628
221	0.9999967502911802
300	0.9999968260047616
325	0.9999970160048026
141	0.9999971276898706
288	0.9999972421946436
153	0.9999973960149122
340	0.9999978305458388
299	0.9999979186504974
148	0.9999979261271524
164	0.9999979388995692
281	0.9999980146877584
346	0.9999980251345923
307	0.999998112280726
178	0.9999981170885046
161	0.9999982036620122
67	0.9999982363799932
196	0.9999982484360936
119	0.9999983093838574
274	0.9999983674527348
331	0.9999983784579964
43	0.9999984920426888
240	0.9999985146091912
114	0.9999985353240708
326	0.9999985442850076
134	0.999998546710472
347	0.9999985497349564
336	0.999998620341544
243	0.9999986553445316
206	0.9999987170221144
283	0.999998727896184
191	0.999998747207074
175	0.9999987694903124
343	0.999998791074888
42	0.9999988021992856
180	0.9999988035634978
277	0.9999988262807372
284	0.999998899001329
273	0.999998903672523
256	0.9999989731091312
285	0.9999989968219402
69	0.9999990075608428
267	0.9999991381944464
130	0.9999991445509524
257	0.999999148423414
140	0.9999991799055584
199	0.9999992521733456
350	0.999999343236484
345	0.9999993596180672
133	0.999999376934719
312	0.999999377330702
279	0.9999994193085712
230	0.9999995047675078
339	0.99999955025749
302	0.999999565966112
2	0.9999995797020872
167	0.999999591006529
287	0.999999607469187
293	0.999999614349768
248	0.9999996195469932
228	0.9999996254905512
204	0.9999996274216744
280	0.9999996407573172
321	0.9999996509387332
344	0.9999996654097674
329	0.9999996839195732
237	0.9999997917351854
338	0.9999997994720426
263	0.9999998049003508
253	0.9999998111053686
200	0.9999998292624338
231	0.9999998326918528
185	0.9999998425400544
348	0.999999854641199
296	0.9999998555649244
298	0.9999998588551104
316	0.9999998729031612
261	0.9999998771076316
62	0.9999998805239928
315	0.9999999032662644
4	0.9999999072366668
319	0.9999999073541966
61	0.9999999109751082
349	0.999999921715191
217	0.9999999318752206
337	0.9999999376153788
80	0.999999943220402
166	0.9999999836023452
334	0.9999999882307798
341	0.9999999919019824
282	0.9999999970180344


==> plots/eval/data/hive_confidence_accuracy.txt <==
1	95.85
2	50.00
4	100.00
5	100.00

==> plots/eval/data/hive_perturbations.txt <==
0	0.0010203791122206	0.0397387902980608	0.018100880170939	0.0267954257502537	0.0002868398443291	0.0011211075781546
1	0.0108593289957646	0.0020620083427431	0.0023289811808041	0.0018201465896838	0.001054022340737	0.0044115442994416
2	0.0078114771902227	0.1439168076498595	0.0665357542346252	0.175555602852123	0.0081106479804256	0.0063438346819473
3	0.0079396887625762	0.0092657002431766	0.0002892310394339	0.0004864171354798	0.0033684387039485	0.0101235535312996
4	0.0140280630460746	0.0101133578902031	0.0429190334725598	0.004443024137165	0.0202597264453695	0.0162798748161007
5	0.001186603816839	0.0569702823468742	0.0531877865151501	0.0230022983246437	0.2621683216193188	0.0233084914973623
6	0.0397865422766604	0.4040446332398856	0.000389579034784	0.0004448869088745	0.0349556817725444	0.0719447819639976
7	0.4256111455944636	0.0807895649487108	0.0342879625201967	0.0252982271946851	0.1374348989752107	0.0761582303131145
8	0.0408305284525213	0.0348861705509045	0.0166610276844378	0.0119548587898692	0.0086427070161565	0.0777800927348299
9	0.2419946867975452	0.1824348227435437	0.3106642519221237	0.0568505504999774	0.909698928142288	0.2309194413937687
10	0.3935486327868225	0.1819487497733311	0.0309601611889802	0.0147057858743129	0.2450689071644373	0.3558727641990266
11	0.6168493898598566	0.4688350597077155	0.2455908423497846	0.3746707374951131	0.3483830230201595	0.4691720977379746
12	0.030711046400574	0.0004040461146587	0.0718521730443096	0.0824894778784662	0.0047919795342753	0.4750565099596932
13	0.9661791636005892	0.1620317254406035	0.9641481766544968	0.9839316797185802	0.0111747400133201	0.4929513013344134
14	0.027742981915607	0.9990385253239834	0.0394425497510465	0.0098317636921449	0.996657483757706	0.6786973021576318
15	0.8470785760680963	0.1000442401169506	0.0009984527152382	0.0005944778156683	0.0412836189166082	0.6992730222527984
16	0.0973310866445165	0.99897947111771	0.0400452230843542	0.130747215065394	0.9582233801082308	0.708397567680115
17	0.7948722888981045	0.8986242792461281	0.9443692881290874	0.9346033997475556	0.4603460568977376	0.778390454378767
18	0.7602881103347886	0.9942037196373588	0.9335064746412386	0.9677958762858152	0.1701858295534859	0.8427039905364431
19	0.9878036999570802	0.2757964931797115	0.3182770304410527	0.2545543977105663	0.5437306900939111	0.8498999270814895
20	0.8871141238902126	0.0225567381697579	0.0145218771508888	0.0184438710367314	0.5074115479938962	0.9106917101266953
21	0.8410779475862051	0.985514208338076	0.1320872228548188	0.1091945141532003	0.6654687284230865	0.925036103137294
22	0.9057404023912358	0.941170992918466	0.7351728011757453	0.8127064938877205	0.9832727426150044	0.9531799892928534
23	0.9011751261816688	0.9989134457441764	0.1779838268812806	0.1551528680907053	0.9765971937560748	0.9596266765829568
24	0.2850452812034479	0.3882497460840832	0.7108283422985983	0.5901015338861219	0.2473777470104727	0.9621727957703278
25	0.5921918383778776	0.9418469211059988	0.9529179546870716	0.9506911226342843	0.997600581811008	0.9679924046630524
26	0.920655294297584	0.8921969601005507	0.0007234286007628	0.001931652773938	0.9501380146225116	0.9724240983038528
27	0.4476406825129089	0.0378359803858246	0.0562885843490533	0.1282656821168392	0.3826704765752639	0.9756052406298934
28	0.9944649994254366	0.0037959691579747	0.0024052749138522	0.0006308989350307	0.6025726920077042	0.978342568501697
29	0.8266214592483989	0.057388266588137	0.0104573666694461	0.0110148082295338	0.8593358021243988	0.9815405872532436
30	0.5096091120232407	0.2595767631692614	0.1152116050245756	0.0686362496888185	0.9999669132557872	0.9847553016507848
31	0.9954810185143168	0.9958872308873352	0.9948294870233004	0.9978309497822616	0.9974123241087036	0.9877628579837942
32	0.941673718179515	0.9833507939568166	0.4612219513226791	0.6703079164120552	0.9789343238752686	0.9886520509312372
33	0.1730150452694686	0.0549674680341313	0.0061746236704335	0.0152304757331884	0.0204236043731066	0.9886594004284128
34	0.9776004248641864	0.6247157132845508	0.794961233399802	0.8655075948162486	0.9912052671230858	0.9891859108462436
35	0.995163825798142	0.7250508260805317	0.2785993902627919	0.3869894805810163	0.8706785911855459	0.9898808500265444
36	0.9952351470209408	0.9999296817914944	0.9919217993021818	0.9911588981345624	0.999806811491688	0.9908359108399012
37	0.9227929842244328	0.9375273572632086	0.2379930562311951	0.1049465616365751	0.2614850996740941	0.9910025893714618
38	0.1715411290951093	0.0101131299507705	0.0010025231672294	0.0026756540991148	0.9593460452537932	0.9914131107934068
39	0.985749728046045	0.9590926944213152	0.911076457759488	0.9019375976803766	0.8826171723543225	0.9925637582230584
40	0.9950344622660828	0.649839486028409	0.2290208377317731	0.3746038391671689	0.8054451126234934	0.9953795434573132
41	0.9994172293465178	0.9999912698981764	0.9572288642114573	0.9679621770953644	0.999998747207074	0.9957046967820382
42	0.6527987319883175	0.8073892275420451	0.0334390920776035	0.0388827724474355	0.9999953631811918	0.9966446347805932
43	0.9974463082948876	0.9395908370752484	0.647070287558589	0.162389955815967	0.7833673063029067	0.9966745087233688
44	0.9803163368034506	0.3457624797203779	0.6951444237340272	0.8633949352060969	0.7318057446415508	0.9967491498922876
45	0.9735321896320328	0.9956020327101162	0.2311714518828635	0.1550968785870092	0.9950140560576196	0.9968525563711288
46	0.8631756087881663	0.9759825638278136	0.0073176901575685	0.0078827950655701	0.9381772613549134	0.9970448027078794
47	0.6109162701963852	0.0343612622484175	0.6882943504904976	0.4038387781599881	0.7750128697056684	0.9971929556255285
48	0.9436922823563444	0.9954249301093266	0.1642052293439134	0.0564869078583002	0.995706138147571	0.9973822207774068
49	0.9971960184510544	0.9394304051787312	0.2677594691472629	0.2423631114379237	0.9872590519021582	0.99754968613587
50	0.986386991757594	0.4804522930365402	0.0001115081288528	6.517624174110314e-05	0.9981698307484774	0.997811999380642
51	0.976763930821142	0.9634311586751418	0.9775535119657964	0.9762628833370368	0.997766455444932	0.9979708493609676
52	0.9989026579099756	0.9988727592445952	0.999295916771704	0.9979590730762548	0.9958362034798834	0.9979886588502124
53	0.8162060826630865	0.3463389902841064	0.0171679117807903	0.0285582451923561	0.4521049900800089	0.9981122140945476
54	0.9976652350483766	0.9875321344308468	0.9936154084514895	0.9890508948939172	0.999688785987012	0.9981555309025948
55	0.2887408262766846	0.0291071116765574	0.0463842958830449	0.0349608274934937	0.1447348348939252	0.9982150776981242
56	0.9661738898054768	0.4764944925989926	0.2784052808955204	0.5082104052359457	0.9021784954163924	0.9982746833545614
57	0.7062428636850655	0.0171870500346777	0.1063216335199209	0.0108622866513717	0.0020753677778051	0.9982898731506816
58	0.9903088693485408	0.9996885570139126	0.9748653729013796	0.9072935478965234	0.9997380270536282	0.9983010108446396
59	0.6953487807985472	0.8902008883772221	0.7484813567534577	0.8145656467307077	0.1057062636669275	0.9984287973119144
60	0.9972343231031752	0.9997754726032164	0.999082774793844	0.998971357093042	0.9997304555130656	0.998432038085857
61	0.9990702963225112	0.9980294932676682	0.9990660232478992	0.9968893307174704	0.9853557407321736	0.9987136281511626
62	0.999258266370556	0.9998161376076664	0.8634813076100109	0.8564256418042456	0.9999336556705444	0.9987624003340976
63	0.9500962479401932	0.9997446313310004	0.5087602337412961	0.9442849749957714	0.999986728789755	0.9988257887354722
64	0.9991906703836893	0.998403967924815	0.9994719669843328	0.9993101856739832	0.9996992719165492	0.9988269775191826
65	0.8767136206586549	0.0094105718617068	8.637105385538504e-05	0.0001291477246414	0.0031629106095637	0.9989746904208878
66	0.9972100692244288	0.2656695709093755	0.0471109108170736	0.015044583699779	0.9486546772159132	0.999177884463844
67	0.9995088093577944	0.9989485894388128	0.2625833713871568	0.2626830309695175	0.997961721425565	0.999239788448008
68	0.997076396631049	0.9998868406807084	0.9649749263553324	0.959635819192138	0.9999425187882102	0.9992886530713048
69	0.999629714734787	0.999715196238407	0.9984128255488176	0.9989434387304824	0.9979653367114036	0.9993087009752633
70	0.2975301472823237	0.1291722825737906	0.1265760837049115	0.1389773545420425	0.0313356076452265	0.9993210110787092
71	0.9994434380012563	0.998223645903474	0.995875167834078	0.9889893296535316	0.9995754480071576	0.999495028072434
72	0.1342710353958251	0.1501876741463123	0.0937262968211137	0.138486678304924	0.1149306225012079	0.9995924035578658
73	0.9992473080617392	0.999591747050574	0.999863382452255	0.9999176481212672	0.9999643970948384	0.9996490174303762
74	0.999864970717437	0.9983048251466023	0.7395337138679021	0.5951660644526968	0.9996000365645188	0.999660258121704
75	0.9995974875187772	0.9999885986541348	0.9009128043151822	0.5609971584879087	0.9999983093838574	0.9996602864586324
76	0.9993956795255028	0.9977327327551136	0.9728652534694774	0.836836541763824	0.9995368283816676	0.9996759223727838
77	0.9998110103201558	0.9998731094749124	0.9907540516471864	0.9904362316898636	0.9999061372474308	0.999680545397608
78	0.6657491922364287	0.9997893792718112	0.0606973590648031	0.038614687416448	0.9810504535604884	0.9996972466884624
79	0.9979406785598216	0.9999525858074672	0.0026709927609457	0.0025630876295405	0.9999868866484228	0.9997137995236508
80	0.9841260501825172	0.9941107427983928	0.0034571079840173	0.0044562707261335	0.9997573957299228	0.999715339130572
81	0.9997404085235272	0.999977715169324	0.9263350304353808	0.8092964527801781	0.9964999910162902	0.9997190622221056
82	0.9992500699040407	0.8961978996479077	0.976404545459927	0.7925368515294381	0.9996778601562656	0.9997392159609612
83	0.9997522547865068	0.9999717304947114	0.9998977793502072	0.999961444940899	0.9996918035126428	0.9997459307027144
84	0.9997608855426964	0.9938355537742528	0.9990188472820126	0.9978061341547348	0.998476478806412	0.9997606295521122
85	0.9987141437047212	0.9996007352731444	0.8460537068624573	0.9686013357878426	0.9996630909210809	0.9997643622964834
86	0.966502449796146	0.1194787983221049	0.0016857670352017	0.0008290050650524	0.9579980514832176	0.9997660929650763
87	0.9996218132926656	0.999999148751348	0.9998960393974856	0.9997551593959272	0.99940633646981	0.9997712163747636
88	0.9998055938808038	0.9982370431134192	0.9983839110232768	0.9979978361335576	0.999762117172371	0.9997719590895264
89	0.996352961480289	0.9986417023995704	0.7285683737833342	0.8316386222093152	0.9966584134027312	0.9997812153103122
90	0.9956331638392986	0.9993452612316142	0.3033622291951328	0.6725853793002251	0.9998893087531706	0.9997922889604418
91	0.9999277802231012	0.9998371796434276	0.001397218255503	0.0005189048496532	0.9999486148013274	0.9997943928444258
92	0.9983315967395724	0.9992124179049122	0.999949437489121	0.9999331218093386	0.9992513387680918	0.9997973840602812
93	0.9992916860045292	0.9979094220430256	0.9986405066152962	0.998476186093674	0.9999577430616496	0.9998029582815436
94	0.9999201024309864	0.9997883279559946	0.9141790364712896	0.8476342051633616	0.9999477328897772	0.9998230865281504
95	0.9982588969954568	0.9896919831674758	0.1212674772118866	0.1932296788578196	0.9999216024053776	0.9998286923578512
96	0.9990795629513758	0.98496673960599	0.9925307810998192	0.967407676880464	0.7348905103267915	0.999830962989356
97	0.9995905039658612	0.9986956461659894	0.99659453729535	0.9993635868324068	0.999928331591526	0.9998340595018376
98	0.9991313361286736	0.9999720454731684	0.9989805328724104	0.9990842564407288	0.9999514788303326	0.9998407512901454
99	0.9999835678650434	0.99999069120132	0.9041432513277936	0.6020344632112469	0.9999737947649148	0.999848007357212
100	0.9936559883499404	0.9412302810220812	0.0436250302479241	0.0601476755491793	0.9774773215367596	0.9998484395553314
101	0.9999449794243414	0.9999876609948708	0.9946688972060524	0.9945053617592746	0.999973124712412	0.9998492201723744
102	0.9994562895337756	0.999905061493855	0.9880604417242068	0.9821200440940988	0.9999563611405416	0.9998500611024967
103	0.9999194592108056	0.9709131762030456	0.4026543971784593	0.198099512699754	0.999758950527708	0.9998514164397372
104	0.997681218012473	0.9787904970864796	0.2630079538177049	0.2385025716672399	0.9996209600828764	0.9998559872770294
105	0.9994620964309502	0.9994804756846226	0.0148189804255482	0.0006272577891275	0.9990312171556324	0.9998578619133685
106	0.900134537756688	0.0776879125241188	0.0029615303380416	0.0045275656241717	0.6858186499729236	0.9998607252871368
107	0.9999015704323998	0.9989347773188448	0.999880129959434	0.9998656184623128	0.9994111469845744	0.9998684901985728
108	0.9996890725457124	0.9999795183905228	0.9996114775648566	0.999096182431972	0.9999199166828298	0.999873561054206
109	0.9999076251714712	0.999602466882067	0.0576912484576838	0.4768366884377403	0.9995284469623344	0.9998746183167329
110	0.99757463352494	0.970074769402504	0.9469196739807564	0.9030071387769572	0.998862206414342	0.999876537336778
111	0.9993515002602296	0.9771088232388369	0.0757593714848615	0.0184809918434556	0.9997589498723404	0.9998773387231968
112	0.9991051615428328	0.9992363813869468	0.9999775172015136	0.9999729084366136	0.9997015467052732	0.9998802953135738
113	0.9981013703707172	0.995731509244387	0.9989818196096828	0.9994644926610906	0.9934606974477342	0.9998808008215774
114	0.9999769092515896	0.9820038680654822	0.9756546289835748	0.951202159682663	0.9996888035662538	0.999886187122521
115	0.9999449611884044	0.999892923570752	0.9987941863940089	0.9968916727886428	0.999959542161765	0.9998971096802894
116	0.9999667569132936	0.9998283487584588	0.9989910239046672	0.9991463804774564	0.9896629407445182	0.9998987588714846
117	0.9995507732053888	0.9997354369611076	0.9604315037033068	0.953870143554173	0.999392085158284	0.9999030182717924
118	0.9993703419263008	0.9993279812596092	0.9567153621413432	0.964637871453332	0.998040141091306	0.9999044134489296
119	0.9994505774704218	0.9998882100719542	0.0005974007032031	0.0005160703425037	0.9989470146164808	0.9999119709105532
120	0.9999560004308878	0.9999345558743026	0.999934340015464	0.9999258334630958	0.9999732860195398	0.9999133091485118
121	0.9993838622688302	0.998891517208403	0.0075229219630331	0.0038896096735773	0.9997548897691272	0.9999219192686984
122	0.9998615259116954	0.9999961228032032	0.9997255731277516	0.9993125151913506	0.9995982707262724	0.9999226814438644
123	0.9998793955063284	0.9987260151800108	0.9779150209413277	0.966385065118168	0.9997507763862868	0.9999236694872828
124	0.9985958071397478	0.9992480433432624	0.8547893124937713	0.9048393850484482	0.9999629335363676	0.9999246420985424
125	0.9962039208459564	0.9733759794834588	0.9239593963559966	0.8969628500475348	0.9996200302463952	0.9999261366782728
126	0.9999115010876664	0.9991649960823537	0.9999432071821388	0.9999297829689392	0.9998589024115316	0.9999316770196124
127	0.9998729754379456	0.9999974631699008	0.9898550466694396	0.990016568833346	0.9999892122488228	0.9999318131562616
128	0.9998703514916116	0.9999436737690696	0.971748939722398	0.8989162515645762	0.9997854891135866	0.9999323676823756
129	0.9988186584309656	0.8387156248741089	0.0009717332197453	0.0012179762661879	0.9990317046482228	0.9999339093227676
130	0.999989648701954	0.9999911918495654	0.999916217630137	0.9999284042720514	0.9999705283732108	0.9999341319327828
131	0.9998564640473084	0.9994611217229478	0.9999478967318292	0.9999535423073028	0.9998338185056476	0.9999358482217606
132	0.999788477038406	0.999960500650686	0.9915602439992454	0.9719628155778564	0.9999921158829052	0.999936358231026
133	0.0063851977060977	0.8992110426692107	0.0477587883418601	0.0222568525321287	0.9616807304440742	0.999937352613519
134	0.9999258404645875	0.9996423489359282	0.9979091650006584	0.983348054530402	0.9999451924605948	0.9999375614456896
135	0.9988330287710436	0.12887798256371	0.990042856311616	0.8174208276235411	0.0036845347509225	0.9999384302413749
136	0.9999641736521172	0.999955815055556	0.9998386193200398	0.9998964515716112	0.9999797220003214	0.9999414686865076
137	0.999868512502389	0.9997950474320868	0.9437676337783378	0.953764846602159	0.9998292779425644	0.9999418421377227
138	0.999994730032676	0.9999983341833764	0.99861727570009	0.995631460523467	0.9999996254905512	0.9999442664831636
139	0.999834267518896	0.9997874301887856	0.9994819380526724	0.999406927675297	0.9998971492738364	0.9999454340148388
140	0.4233068033812278	0.998271039007925	0.9558885781480406	0.3487952817952156	0.9998543908960976	0.9999463491659372
141	0.99995991177667	0.9999898719964956	0.9999777500457532	0.99997869882413	0.9999891834867594	0.9999463934257716
142	0.9997461742166408	0.9999528724659862	0.9994786556803588	0.9952954247439274	0.999942452348076	0.9999471984728128
143	0.9925257469042624	0.9941391579285724	0.9568735843074816	0.833928763764896	0.9999535339221184	0.9999488688298172
144	0.9995728091365672	0.8088291603516549	0.1878403774340346	0.1627283015556824	0.9978751347876572	0.9999498119648452
145	0.9999901705277676	0.9999664932826376	0.9984270907838624	0.9986239707738483	0.9999912640949304	0.999952805924261
146	0.9999770581567834	0.9999997150464652	0.9998341247971556	0.999777004115712	0.999999607469187	0.9999562499457104
147	0.9998354112377266	0.9913222474028692	0.9705561011286036	0.5313904848193561	0.9977407171390592	0.9999569717974712
148	0.9985412891002232	0.99996075885085	0.9994410824610964	0.9992934639737152	0.9999476902034664	0.9999597998925082
149	0.9994480785236732	0.9982348972291056	0.9882366256133288	0.9955563934258438	0.9994725936996643	0.9999602604298792
150	0.9950196375693482	0.9834340451141927	0.247201841139848	0.141109558602779	0.9372219308602744	0.9999642098662552
151	0.9998825863267696	0.999656895047257	0.999975225607412	0.9998619981741672	0.9999582526759876	0.9999664543037656
152	0.9999914418939484	0.999990706659144	0.0141737178355107	0.0117460937930083	0.9999984920426888	0.999967994185942
153	0.9999220092083896	0.9999409025963736	0.9826111394695742	0.9932189490091258	0.9998922346178324	0.9999683174128772
154	0.9990416925538956	0.9999797768320842	0.9998489755238124	0.999868797479138	0.9999490562787842	0.99996845445017
155	0.9924792303308508	0.0528530326482805	0.0469974023188831	0.0291477741638561	0.0049053626452068	0.9999688050654983
156	0.9999626443030896	0.9993611881428776	0.9879221600914214	0.9949379715595612	0.9999862836075638	0.9999692596014806
157	0.9999149327028708	0.9999021479799062	0.0003761106757677	0.0013443597063649	0.9998956185160888	0.99997063236938
158	0.9998346841110536	0.999749194026396	0.9984453591173386	0.992909492595892	0.999804718038376	0.9999707769294426
159	0.998670661913434	0.932253012997041	0.3552279593849072	0.5269851906158504	0.999854792176838	0.9999714265049752
160	0.999501282826094	0.9999495607609356	0.954814036950783	0.8782895195021706	0.9999973960149122	0.9999723151470776
161	0.9999785514314364	0.9999916216139016	0.6163944059504302	0.3153081967755313	0.9999888717078352	0.9999724546240444
162	0.999979139849744	0.999811961978408	0.9842219102383584	0.8378380772567346	0.9999419443861056	0.999975138528348
163	0.9996378091326246	0.2282230984481667	0.4110050854851907	0.2646685588308387	0.9997461086775808	0.9999757543420444
164	0.9999508792766966	0.9998922398465252	0.9889388510480804	0.9424201648399394	0.999823483447938	0.9999759490760644
165	0.9996551328567682	0.99997746407021	0.9956306680611948	0.99700890291949	0.9999542975775776	0.9999766736004008
166	0.9998345487684956	0.9971872329332344	0.0019158751753665	0.0020416527844066	0.999964700441304	0.999977172879032
167	0.9999819692474784	0.9999866813343712	0.9999972565565908	0.9999974213987032	0.9998786806041527	0.9999778905035812
168	0.9998920423072096	0.9966540856075228	0.8252815308607448	0.6676473862357962	0.9995636476287378	0.9999782138911408
169	0.9999370063282608	0.999698159668958	0.5629935940563334	0.0291946242459281	0.9999711785033782	0.9999785367400688
170	0.9998898944747284	0.9999853191458182	0.9775929199686312	0.9633507553646664	0.9998800509498464	0.9999786096986404
171	0.9999067204734898	0.9998004368600856	0.9846819155519088	0.971630570221916	0.9999690265590748	0.9999809539295548
172	0.9999925431481616	0.9999913140041734	0.0190722601235264	0.0063666633893602	0.9999964126983488	0.9999811018917172
173	0.9996994167958384	0.6470388569704808	0.3708553011246318	0.4543605530240323	0.9869307307298372	0.9999812690264216
174	0.9999819830670847	0.999748875531108	0.998577224775873	0.994703424914083	0.9989968058143376	0.9999815066450244
175	0.9927507880463096	0.9996041019728048	0.0045391241063025	0.0049376464704035	0.9999738346755316	0.9999816668934828
176	0.9999259365930624	0.9988296650643088	0.0840631379379145	0.2600357299912965	0.9996466243267532	0.9999823322729005
177	0.9999783392057956	0.9999740258742184	0.34084360343402	0.5966191557884031	0.9999685804459292	0.999982621571622
178	0.9993658941838228	0.7474767528507759	0.7612042803101204	0.8094003628457506	0.9994934645062036	0.9999853565111518
179	0.999924790395804	0.999994760820941	0.9836332085942716	0.9728351824263448	0.9999906276640692	0.9999853996705812
180	0.999875358936674	0.9987292523534508	0.9931857125319185	0.8558372043171076	0.9994392170083136	0.9999855896594666
181	0.9998834142587644	0.9999817236453884	0.994591868959072	0.759346610722548	0.9999666730410152	0.9999858596512086
182	0.9999826395979128	0.9998393788092534	0.9999783117664018	0.9999824175412512	0.9998931564868612	0.9999860663324024
183	0.996120636929717	0.9988762589199532	0.9923709320574676	0.9663867360662832	0.9986573229915388	0.9999874203099288
184	0.9999365136449828	0.9999306949055452	0.9990969596254898	0.998682178934942	0.9999960706376642	0.999987740757646
185	0.999997566122816	0.9999959518955924	0.9999605204358636	0.9999302317813288	0.999998112280726	0.999987815747227
186	0.9999531725044376	0.999934350377285	0.9998460313928136	0.999926277205824	0.9998761102160734	0.9999879847613976
187	0.99991810130565	0.9991054689131704	0.9990046100004903	0.999158385215586	0.9983372919626288	0.9999879920439226
188	0.9998000881288592	0.999991580797822	0.7097064307027224	0.5083273101161137	0.9999565592756896	0.9999880504161012
189	0.9998295255223504	0.9965552149423724	0.9998400106707328	0.999851826212321	0.9999121667847912	0.999988280153428
190	0.9999929280442444	0.9999915086160808	0.9983770680930436	0.9979836116938908	0.9999889142579524	0.99998834067122
191	0.9999134568117496	0.9999678375419324	0.8956442572030702	0.9097558042976694	0.9999982036620122	0.9999885145495948
192	0.9999389375125451	0.9996765217302596	0.9972934484036308	0.9973975048457852	0.9999380014502884	0.9999887062215818
193	0.999874268360407	0.9999486138273987	0.9627512955394028	0.9750645694772012	0.999994122985386	0.999988738461964
194	0.9999730850085198	0.9999813722420688	0.9999671450010672	0.9999595112409184	0.9999588805051984	0.9999888138836868
195	0.9995808802298786	0.9992792126348412	0.1353509636661774	0.3027440659765311	0.9408058205002076	0.9999891734149662
196	0.9996307202581708	0.9991897501003624	0.1375885702184007	0.1829654754156044	0.9999536242492956	0.9999892017056596
197	0.9999159991341674	0.9987185340638935	0.9949923512225368	0.986946780538504	0.9999343364385346	0.9999897380344216
198	0.999994232380134	0.9992837756059028	0.1937157508282792	0.1974157837744933	0.9999344352059718	0.99998974101397
199	0.9996438518866768	0.9999509776564052	0.999570199863474	0.9996911965641446	0.9999980146877584	0.9999898867310092
200	0.999983804474057	0.9999278577104376	0.9999643848189418	0.9999324335317812	0.9999466967980444	0.9999899906249312
201	0.9999897385151708	0.9999827679856048	0.4562251483522447	0.2337263494347665	0.9998721858124068	0.9999900771600878
202	0.9999985782697398	0.9999932075327548	0.99940531220383	0.9995680012718696	0.9999988262807372	0.9999912064283444
203	0.9994841498935308	0.999850729226482	0.9084941942271174	0.6522907074687746	0.9999852546765357	0.9999913582159722
204	0.9999664909132572	0.9999793860479524	0.9961654332729816	0.9936214389289978	0.9999967502911802	0.999991453619704
205	0.9999869240191688	0.9999199430347532	0.999975129653612	0.9999738998918148	0.9999733656397718	0.9999916262439326
206	0.999448697418318	0.9999973548070488	0.9999951612020558	0.9999927728075048	0.999984174612229	0.9999919920240128
207	0.9962078769315322	0.8135545429644166	0.234213348292745	0.081370424208186	0.999992431045611	0.9999925591932034
208	0.99999167270057	0.9999916697458208	0.9981159153676976	0.9946585845436892	0.9999945703206492	0.9999927084363296
209	0.9999890968884676	0.9978989934968754	0.9577041589668884	0.9683508281020448	0.9999681437582366	0.9999927658661738
210	0.9999842039955048	0.9999996170597416	0.8200267401233668	0.9266194096864048	0.9999937299756492	0.9999928919056518
211	0.9987834865872348	0.9992481758321818	0.999876710203172	0.9995558417671168	0.9996701119164616	0.999993101369766
212	0.9999933210960256	0.999997098218702	0.975291870526548	0.957775929084924	0.9999988035634978	0.9999932042673828
213	0.9999844303109252	0.9999863969193884	0.9999989742674396	0.9999990872106008	0.9999980251345923	0.9999935355634076
214	0.9999965967545544	0.999984078371444	0.1679169720657208	0.1988030371023896	0.999988439091002	0.9999936711763214
215	0.9959651390871848	0.9916935044683742	0.0034548445631369	0.0060950608450271	0.9990042704394382	0.9999936787208455
216	0.9999991642051964	0.999999830556506	0.9998295141028716	0.9997305489121556	0.999998899001329	0.9999938913608502
217	0.9999973885535804	0.9999977863369636	0.9968435208966308	0.956227403032312	0.9999800278694052	0.99999401413137
218	0.9998447837749116	0.9987719806926788	0.0074394205671694	0.0138279333087791	0.9999840597184892	0.9999940726197182
219	0.9999473369040414	0.9996861288495144	0.9999482815577404	0.9998264829557352	0.9998831079120576	0.9999942538384278
220	0.9999928955711676	0.9999794303034728	0.9999883351534647	0.999994132764492	0.9999659682460454	0.9999947461727864
221	0.9999835972115998	0.9999950758103044	0.99872360745958	0.9991803948056508	0.9999958154107174	0.9999948445637542
222	0.9986337239707268	0.9999803894343878	0.0019472002301599	0.0010390359517994	0.9999771412919424	0.9999949393134612
223	0.9999982596633804	0.9999615451009702	0.9999089205339536	0.9997054930979882	0.999998727896184	0.999994970621651
224	0.9999802220732088	0.999990297434783	0.9967218434615314	0.996587670341285	0.9999911584245252	0.999995356633403
225	0.8842485419350147	0.9927033846709026	0.4812144404515111	0.3998493079328969	0.9999840470890394	0.999995461783108
226	0.9952352677127272	0.9978752633150024	0.0136244251939313	0.0091189889412643	0.999983659236342	0.9999954771860914
227	0.9999891340209962	0.999991295816769	0.9998985569836564	0.9999711841450896	0.9999883317044111	0.9999955364256978
228	0.9999521762839432	0.9999964922323265	0.9997554199816368	0.9990823648283246	0.999999148423414	0.9999957008612784
229	0.9999921051867128	0.99997938053298	0.9996058959649278	0.9992441941954484	0.9999991381944464	0.9999958535863211
230	0.9999947495956624	0.9999985565592104	0.9972633755110254	0.977908730340572	0.9999740805185784	0.9999959044533824
231	0.9999965912642946	0.9999857353349684	0.9998131241922869	0.99921737659018	0.9999766481253994	0.999995972602599
232	0.9999827768245312	0.999741239771509	0.9983775258049314	0.9982366927288092	0.9998943123512224	0.9999961515106268
233	0.9999892050661284	0.9999759421469016	0.9999621546877148	0.99991592626917	0.9999968260047616	0.9999962741336278
234	0.9999483894250752	0.999893964103431	0.0006168965353665	8.287214957531367e-05	0.9999995797020872	0.999996741056552
235	0.9999863438663747	0.9999812126781238	0.999905237227984	0.9998005864118866	0.9999972421946436	0.9999969284401006
236	0.9999483715992408	0.9999541124269912	0.9720631795196888	0.8465531051039288	0.999932103966649	0.9999969654046476
237	0.9999954464242924	0.9999952903466984	0.9948053993856072	0.9984528657809482	0.9999948983434034	0.9999970346786398
238	0.9999915102567688	0.9624997221360656	0.528042748947437	0.4870902984323923	0.9999411422681288	0.9999971128343496
239	0.9999063238664958	0.7625224398861663	0.5039127862401671	0.0878652879242253	0.9430408636253724	0.9999972338619462
240	0.9999998180801616	0.9999987418331472	0.9999718991347184	0.999978822061424	0.999991210693229	0.9999972657267248
241	0.9999983171064888	0.9999983646507066	0.9999886848961478	0.999989251759592	0.9999965054320628	0.9999974915515252
242	0.9999298108185578	0.3931961036288259	0.4609596998463859	0.2720589828032352	0.999933280038838	0.9999978167391884
243	0.9956183584525634	0.2414590392039916	0.014509593078598	0.2261546127453799	0.2030008934500548	0.9999979707764975
244	0.999963278952773	0.9999352777888308	0.7306493895444857	0.969948552835468	0.9999512639382876	0.999998015570464
245	0.8992649526403571	0.0542030594982874	0.0001590160364943	0.000373545058373	0.5665424468352648	0.9999981086073142
246	0.9999978000270876	0.9999249023531596	0.9999772915277724	0.9999744574557792	0.9999824444254108	0.9999981197889538
247	0.9999695983083656	0.9999837937381508	0.9515693815244816	0.9929760278427862	0.9999893863699478	0.9999982759997322
248	0.999995653150632	0.999985004753875	0.0102979672067477	0.0110740347367892	0.9999988021992856	0.9999983155831228
249	0.999990455072558	0.9999936216896096	0.9999937063472506	0.9999828287620408	0.9999955833319464	0.999998318896036
250	0.9999947615534932	0.9999889964187532	0.99098216945439	0.9716620196107896	0.9999982484360936	0.999998467528039
251	0.9999796464566298	0.9998920836575892	0.9992352743191332	0.995993338574482	0.9999893519963116	0.9999985927698828
252	0.999998916719142	0.9999899952987914	0.9986878798719504	0.9973213509801812	0.9999651186633896	0.9999986168070502
253	0.999991237075388	0.9999976429193136	0.9997755509955748	0.999901940156846	0.9999979186504974	0.9999986861596823
254	0.99999506614693	0.9999996048731108	0.9987686962038616	0.9983778146571374	0.9999996195469932	0.9999987375257964
255	0.9999349695958084	0.7087624021138823	0.0065834040455263	0.00317087406973	0.9997643958416924	0.9999987826582356
256	0.999973512021657	0.9999901313473226	0.9983011074892818	0.999239026127664	0.999996154053917	0.9999988796610788
257	0.9999825622176172	0.999998891013149	0.9926241367600837	0.9808154003157376	0.9999987170221144	0.9999989096997584
258	0.9999976037100976	0.9999947789839368	0.999985938242274	0.9999925094033276	0.9999854980717172	0.9999989196059238
259	0.9999949749173584	0.9999962205924074	0.9999250523890916	0.9997504373113072	0.9999989968219402	0.9999989234614618
260	0.9999908295012748	0.9995455028523954	0.0016699971448359	0.0016481721072176	0.999983291962968	0.9999989401940144
261	0.9999837309768302	0.9998564751256148	0.6774537711178912	0.2129357520050071	0.9990613190149316	0.9999990299150516
262	0.9999885913879458	0.9999932757174304	0.9962632011942802	0.9732332523577556	0.9999992521733456	0.999999065235776
263	0.9997228353481964	0.999680153247727	0.6718565282279246	0.9617607098734824	0.9999934569037332	0.9999991237518412
264	0.9999996041871234	0.999999789676116	0.9999415800112624	0.9998983849662376	0.9999998588551104	0.9999991364348544
265	0.9999987502978196	0.9999975847482448	0.99918592956919	0.999852408463781	0.9999823190004148	0.9999991458408088
266	0.9999861747751014	0.9999989374095244	0.453214477977913	0.1495480637371826	0.999999943220402	0.999999147991964
267	0.999998344874748	0.9999970023853773	0.9999875522895748	0.9999689681156684	0.9999999032662644	0.9999991738090565
268	0.9999988093299104	0.9999753480863768	0.9903307333688046	0.9785856287214248	0.9999964950983792	0.999999174299284
269	0.9999702469420676	0.9998217555755874	0.9486522431227256	0.9239376173046816	0.999999591006529	0.999999216496145
270	0.9999996697838878	0.9999739805951008	0.999525536412209	0.9996143696960867	0.999974025275082	0.9999992222020764
271	0.9999963935671567	0.9999972614513238	0.0841380802296463	0.0692145917786914	0.9999990075608428	0.9999992387221088
272	0.9999989249110998	0.9999998069236706	0.9999942469460188	0.9999948292486384	0.9999999376153788	0.9999992575698664
273	0.9999993198780666	0.9999898791052314	0.9999902798642216	0.9999921560164388	0.9999983784579964	0.9999993123615544
274	0.9999622154089852	0.8788892088973587	0.0129400102854084	0.0091630939162276	0.9991510176424828	0.9999993297922982
275	0.9999444415517188	0.9999138242541564	0.9563532173524396	0.8793418419153596	0.9999913070779278	0.9999993794516332
276	0.9999995091605448	0.99999716952357	0.9999618711668726	0.9999792071273412	0.9999970160048026	0.9999993840717724
277	0.9999811950925456	0.9999969913008748	0.9567315416882988	0.8016187901640119	0.999999376934719	0.9999994114215044
278	0.9999909468941454	0.9989321126677848	0.8793029499932399	0.910516011346758	0.999995633355198	0.9999994298148857
279	0.999998797544058	0.9999853491436794	0.99999161992081	0.999981589108787	0.9999985442850076	0.9999994561529606
280	0.9999996894237372	0.999994267553382	0.9997496411391448	0.9994617147120598	0.9999983674527348	0.9999994624261048
281	0.9999990996172314	0.9999990553123944	0.9999935739041468	0.9999887801533802	0.9999996839195732	0.9999994741520792
282	0.9999968666852626	0.9999960251696822	0.9930840583418316	0.9961851648682488	0.9999998326918528	0.9999994943867724
283	0.999996791089728	0.9999556481636698	0.9999758300979668	0.9999445358056376	0.9999798923388648	0.9999995007771652
284	0.9999985419029482	0.9999874310424628	0.9999950189345124	0.999996332511496	0.9999978305458388	0.9999995259027684
285	0.9998770527629686	0.9999970419481314	0.9627508498688444	0.9649086945948548	0.9999998425400544	0.9999995734270516
286	0.9999999177993292	0.9999997501656996	0.999999845500262	0.9999998209354178	0.999999921715191	0.9999995926749046
287	0.9999971864561552	0.9999948253897776	0.981943041124809	0.7531880124705587	0.9999991445509524	0.9999996037814588
288	0.9999649228315746	0.9999413697833446	0.6784234204881334	0.2395411114141508	0.9999635157502248	0.9999996038793132
289	0.9999960624811374	0.9999503892938983	0.6132116989243298	0.8281428749447082	0.9999971276898706	0.9999996197113442
290	0.9999977903349558	0.9997526428185356	0.6389457306361518	0.5724065964158112	0.9978986252036066	0.9999996469927726
291	0.9999992278964488	0.9999964632946532	0.9999328084092818	0.9999740433096904	0.9999996509387332	0.999999647831854
292	0.9999984120633132	0.9999921716893374	0.9956989815092706	0.9977965590046084	0.9999985146091912	0.9999996482454636
293	0.9996160155313748	0.8786382688529011	0.9978326880748176	0.9658785221619468	0.9997948980661764	0.9999996637385618
294	0.9999753369720468	0.9999969726175136	0.7303496601607274	0.9186210432851072	0.9999851118005756	0.9999996655529284
295	0.999998674101032	0.9999133465475644	0.9948769829902426	0.9961132639728004	0.9999995047675078	0.9999996741037386
296	0.9999690221281088	0.9999935746726356	0.9622300606651772	0.9181555817835942	0.9999979388995692	0.9999997134788604
297	0.9999998515168634	0.9999980688938018	0.9970091466270822	0.9979244132195308	0.9999986553445316	0.9999997511283468
298	0.9999975124294216	0.999991671935176	0.9436748569361896	0.85515254385407	0.9999979261271524	0.9999997833259484
299	0.999668146720873	0.9998296911203732	0.0074054729174355	0.0009361820189439	0.999803682234468	0.9999998113794824
300	0.999998322398631	0.9999991070843344	0.999977860194521	0.9999711724722504	0.9999998729031612	0.9999998439724788
301	0.999818377238444	0.9898616717680618	0.0032256590747668	0.00371845841111	0.9999716148568856	0.9999998468703658
302	0.999999393152761	0.999991534184732	0.9999989244185944	0.9999987932415856	0.9999993596180672	0.9999998509265828
303	0.9999997894306633	0.999994309835918	0.999840973576827	0.9990124521035586	0.9999989731091312	0.9999998525281112
304	0.9999998621811902	0.999999167191571	0.9999972934135668	0.999994709598441	0.999998620341544	0.999999853799728
305	0.999936643215106	0.9999776145417424	0.9981969380831104	0.9783827940169504	0.9999996274216744	0.9999998612042764
306	0.9999943671929288	0.9999677825776584	0.9997395389904192	0.9999179948178106	0.999999565966112	0.9999998724327592
307	0.9997030686175252	0.9999453976755732	0.996842466332095	0.9969008905549384	0.9999857217232334	0.9999998757115048
308	0.99994869031335	0.998934341828088	0.4157665131602027	0.3917617572891157	0.9997847799712968	0.9999998783027664
309	0.9999300522644649	0.9931760675321883	0.0111692984607896	0.0064141269933124	0.9999534771868616	0.9999998810159152
310	0.9999024378831808	0.9992206316789296	0.8769994941516805	0.91078061490483	0.9996150463857466	0.999999896900544
311	0.9999997688850056	0.9999997847959228	0.9999984227453796	0.9999986317993804	0.9999996654097674	0.999999899751196
312	0.9999563864431962	0.999979431198451	0.134595811443358	0.0441909747405296	0.9999944653879216	0.9999999026873382
313	0.9999977500684444	0.9997694051852812	0.1831423922987873	0.6655419023774748	0.999995379884139	0.9999999199956584
314	0.9999991950830254	0.9999961179080012	0.0646871444818722	0.0409894291158018	0.9999999109751082	0.9999999235217002
315	0.9998949648749874	0.9992861937792408	0.9933176384917064	0.990924228146079	0.999951761693951	0.9999999246820034
316	0.9999999873277996	0.999998529983398	0.5094769198410658	0.5006036829995293	0.9999985353240708	0.99999993243025
317	0.9999978103306806	0.9999974374002664	0.999696816669694	0.99944834142673	0.999998903672523	0.9999999338799402
318	0.9998395427421466	0.9994331201698808	0.0006855577446213	0.0018638788394746	0.9999644632955058	0.999999937632087
319	0.9995606150119514	0.9999058928186628	0.168424449644401	0.0651461084426385	0.9999982363799932	0.999999938634454
320	0.9999999410003244	0.9999999873707152	0.9999936886358136	0.9999952931662064	0.9999997994720426	0.9999999424887884
321	0.9999985319837842	0.9999657598699612	0.9732728455331352	0.9361892894455796	0.9999950557806476	0.9999999487784988
322	0.9999996244965086	0.9999674404797028	0.9997857218698069	0.9987565208365976	0.9999998111053686	0.9999999519667438
323	0.999999591709057	0.9999802412305706	0.9978467525852956	0.9991547750373828	0.9999998771076316	0.9999999547428526
324	0.99999984045474	0.9990965148895768	0.1028750182626772	0.0026459868953804	0.9999913914203936	0.9999999561765042
325	0.9999999586709948	0.9999998334682472	0.9999666813013264	0.9998689740753308	0.9999998555649244	0.9999999663303782
326	0.9999998328592644	0.9999997277237882	0.9785956902636318	0.9739979245180108	0.9999998292624338	0.9999999688451328
327	0.9999986411824476	0.999982674284005	0.9329519855236492	0.919291748231523	0.9999999836023452	0.9999999749799682
328	0.9999997926984996	0.9999999618889134	0.999998708420974	0.9999930288143004	0.9999999882307798	0.9999999823536851
329	0.999996990657722	0.9999980254519156	0.9427512318585616	0.8082070799453204	0.999998546710472	0.9999999825759792
330	0.9999999534550404	0.9999997771940752	0.9990199903222085	0.9991636467536628	0.9999998049003508	0.9999999836075996
331	0.9999998632357718	0.9999984350041684	0.999999645845954	0.9999992414264424	0.9999985497349564	0.9999999858052488
332	0.9999998082383184	0.9999991311817223	0.9999969972155168	0.999996181581232	0.99999955025749	0.999999987725998
333	0.9999993601320878	0.9999996954220556	0.9991885263768644	0.9996654532502576	0.9999994193085712	0.9999999882465676
334	0.99999994748092	0.999999898657712	0.9999997896545528	0.9999998474505412	0.999999343236484	0.9999999888955324
335	0.9999999936360682	0.999999826662069	0.9999980067202692	0.9999971499656892	0.9999999919019824	0.9999999897023958
336	0.9999999429074404	0.9999998392329088	0.9999965305463786	0.9999735958096768	0.9999999073541966	0.9999999914402036
337	0.9999997890412003	0.9999972312230512	0.9999802590774814	0.999955291775919	0.999999377330702	0.9999999917946216
338	0.9999999843475258	0.9977659205982936	0.9127165519600609	0.9555090103003532	0.9999981170885046	0.9999999922747076
339	0.9999999952882804	0.9999999389352128	0.9999997109198924	0.9999997187132418	0.999999854641199	0.9999999934571062
340	0.999999940193646	0.9999784599176036	0.9891951788879148	0.9971905436246924	0.9999997917351854	0.999999993853496
341	0.9999984390166232	0.9999950814394096	0.999383717425556	0.9996742723540912	0.9999996407573172	0.9999999944607834
342	0.999999855205034	0.9999996857180542	0.9942819478850332	0.9920927388883064	0.9999999318752206	0.9999999949102788
343	0.9999999168015868	0.9999975406896215	0.9997466811353332	0.999865141260402	0.999999614349768	0.999999996253784
344	0.9999989076025668	0.9999882660062624	0.9916015550533112	0.9524090210596664	0.9999987694903124	0.9999999982857036
345	0.9999999682737992	0.9999991938546038	0.9912667428066748	0.8204493642939634	0.9999991799055584	0.9999999989614144
346	0.9999663192040928	0.9967265539798348	0.0001202468751028	0.0001671950505031	0.9999999072366668	0.99999999946877
347	0.999999996886446	0.9999992974384582	0.9999984162956332	0.9999982968409658	0.999998791074888	0.999999999655939
348	0.9999999968148214	0.9999998720856704	0.0262865166117492	0.0435373484241548	0.9999998805239928	0.9999999997129638
349	0.9999999977531088	0.9999998133627992	0.9999109385140708	0.9997045831938084	0.9999999970180344	0.9999999999043372


==> plots/eval/data/illuminarty_confidence_accuracy.txt <==
1	90.32
2	72.09
4	56.25
5	74.93

==> plots/eval/data/midjourneyV6_hive.txt <==
question	hive_score
7905	0.9970448027078794
7906	0.9982746833545614
7907	0.9999044134489296
7908	0.0777800927348299
7909	0.9997459307027144
7910	0.9999927658661738
7911	0.9997812153103122
7912	0.9999879920439226
7913	0.9999993794516332
7914	0.99754968613587
7915	0.999999937632087
7916	0.9999981086073142
7917	0.999937352613519
7918	0.999977172879032
7919	0.9999998468703658
7920	0.9999261366782728
7921	0.9999999338799402
7922	0.9999995734270516
7923	0.9999996637385618
7924	0.9999463491659372
7925	0.9997922889604418
7926	0.9996972466884624
7927	0.9999642098662552
7928	0.9999987826582356
7929	0.997811999380642
7930	0.0719447819639976
7931	0.9106917101266953
7932	0.9999954771860914
7933	0.9989746904208878
7934	0.9999812690264216
7935	0.9999972338619462
7936	0.9999999026873382
7937	0.9999936787208455
7938	0.9998773387231968
7939	0.9999971128343496
7940	0.3558727641990266
7941	0.9971929556255285
7942	0.999177884463844
7943	0.9999996469927726
7944	0.9999998810159152
7945	0.9999913582159722
7946	0.9999714265049752
7947	0.9999498119648452
7948	0.9999993297922982
7949	0.9724240983038528
7950	0.9999999688451328
7951	0.9999978167391884
7952	0.999996741056552
7953	0.9999996038793132
7954	0.0761582303131145
7955	0.9988257887354722
7956	0.9973822207774068
7957	0.9914131107934068
7958	0.9966446347805932
7959	0.9999925591932034
7960	0.9999999519667438
7961	0.9847553016507848
7962	0.9999999836075996
7963	0.9999999922747076
7964	0.9999999749799682
7965	0.9999998612042764
7966	0.6786973021576318
7967	0.999995461783108
7968	0.9999998783027664
7969	0.9981122140945476
7970	0.9997660929650763
7971	0.999998467528039
7972	0.9999602604298792
7973	0.9999999823536851
7974	0.999999147991964


==> plots/eval/data/midjourneyV6_illuminarty.txt <==
question	illuminarty_score
7905	0.98
7906	0.974
7907	0.983
7908	0.76
7909	0.98
7910	0.972
7911	0.952
7912	0.974
7913	0.993
7914	0.983
7915	0.968
7916	0.619
7917	0.878
7918	0.994
7919	0.946
7920	0.938
7921	0.94
7922	0.973
7923	0.94
7924	0.892
7925	0.832
7926	0.983
7927	0.923
7928	0.599
7929	0.963
7930	0.913
7931	0.865
7932	0.72
7933	0.899
7934	0.896
7935	0.729
7936	0.555
7937	0.26
7938	0.823
7939	0.975
7940	0.608
7941	0.933
7942	0.832
7943	0.915
7944	0.358
7945	0.455
7946	0.205
7947	0.737
7948	0.898
7949	0.991
7950	0.937
7951	0.896
7952	0.978
7953	0.844
7954	0.848
7955	0.502
7956	0.816
7957	0.772
7958	0.894
7959	0.544
7960	0.953
7961	0.509
7962	0.92
7963	0.857
7964	0.902
7965	0.838
7966	0.572
7967	0.335
7968	0.887
7969	0.537
7970	0.431
7971	0.438
7972	0.861
7973	0.269
7974	0.877


==> plots/eval/data/midjourneyV6_optic.txt <==
question	optic_score
7905	0.9439305067062378
7906	0.9892057180404664
7907	0.9839995503425598
7908	0.9759235382080078
7909	0.9936689138412476
7910	0.9936276078224182
7911	0.992630660533905
7912	0.9962682723999025
7913	0.9915763139724731
7914	0.9910943508148192
7915	0.9968518018722534
7916	0.9953044652938844
7917	0.9943220019340516
7918	0.9885014295578004
7919	0.9933005571365356
7920	0.9934585094451904
7921	0.9876108169555664
7922	0.9952293634414672
7923	0.98951256275177
7924	0.9797950387001038
7925	0.9868284463882446
7926	0.975196361541748
7927	0.9951862692832948
7928	0.995672345161438
7929	0.994186520576477
7930	0.9931103587150574
7931	0.9792404174804688
7932	0.9964426755905152
7933	0.9935624599456788
7934	0.9945677518844604
7935	0.994454264640808
7936	0.9258137941360474
7937	0.9937249422073364
7938	0.979419469833374
7939	0.9936107397079468
7940	0.9688655138015748
7941	0.8806251883506775
7942	0.9941562414169312
7943	0.9668877720832824
7944	0.9894187450408936
7945	0.991397261619568
7946	0.9972772598266602
7947	0.9975136518478394
7948	0.9979175329208374
7949	0.9844232201576232
7950	0.995803952217102
7951	0.995229959487915
7952	0.9947198033332824
7953	0.9963482618331908
7954	0.9954825639724731
7955	0.9941073656082152
7956	0.9977205991744996
7957	0.996729850769043
7958	0.9942344427108764
7959	0.9969481229782104
7960	0.9978827238082886
7961	0.989317774772644
7962	0.9946810007095336
7963	0.9962865114212036
7964	0.99794340133667
7965	0.984778881072998
7966	0.9959225654602052
7967	0.992235541343689
7968	0.9940576553344728
7969	0.995621919631958
7970	0.9944214224815368
7971	0.989314615726471
7972	0.9554343223571776
7973	0.9670146703720092
7974	0.9955854415893556


==> plots/eval/data/optic_confidence_accuracy.txt <==
1	98.41
2	90.00
4	14.29
5	93.92

==> plots/eval/data/robust_hive_perturbations.txt <==
	adversarial	gaussiannoise	glaze_0.05	glaze_0.07	jpegcompression	unperturbed
0	0.0108593289957646	0.0020620083427431	0.0023289811808041	0.0018201465896838	0.001054022340737	0.0044115442994416
1	0.0079396887625762	0.0092657002431766	0.0002892310394339	0.0004864171354798	0.0033684387039485	0.0101235535312996
2	0.0010203791122206	0.0397387902980608	0.018100880170939	0.0267954257502537	0.0002868398443291	0.0011211075781546
3	0.0140280630460746	0.0101133578902031	0.0429190334725598	0.004443024137165	0.0202597264453695	0.0162798748161007
4	0.0408305284525213	0.0348861705509045	0.0166610276844378	0.0119548587898692	0.0086427070161565	0.0777800927348299
5	0.0078114771902227	0.1439168076498595	0.0665357542346252	0.175555602852123	0.0081106479804256	0.0063438346819473
6	0.001186603816839	0.0569702823468742	0.0531877865151501	0.0230022983246437	0.2621683216193188	0.0233084914973623
7	0.0397865422766604	0.4040446332398856	0.000389579034784	0.0004448869088745	0.0349556817725444	0.0719447819639976
8	0.030711046400574	0.0004040461146587	0.0718521730443096	0.0824894778784662	0.0047919795342753	0.4750565099596932
9	0.4256111455944636	0.0807895649487108	0.0342879625201967	0.0252982271946851	0.1374348989752107	0.0761582303131145
10	0.3935486327868225	0.1819487497733311	0.0309601611889802	0.0147057858743129	0.2450689071644373	0.3558727641990266
11	0.1730150452694686	0.0549674680341313	0.0061746236704335	0.0152304757331884	0.0204236043731066	0.9886594004284128
12	0.2887408262766846	0.0291071116765574	0.0463842958830449	0.0349608274934937	0.1447348348939252	0.9982150776981242
13	0.1342710353958251	0.1501876741463123	0.0937262968211137	0.138486678304924	0.1149306225012079	0.9995924035578658
14	0.8470785760680963	0.1000442401169506	0.0009984527152382	0.0005944778156683	0.0412836189166082	0.6992730222527984
15	0.2975301472823237	0.1291722825737906	0.1265760837049115	0.1389773545420425	0.0313356076452265	0.9993210110787092
16	0.7062428636850655	0.0171870500346777	0.1063216335199209	0.0108622866513717	0.0020753677778051	0.9982898731506816
17	0.8767136206586549	0.0094105718617068	8.637105385538504e-05	0.0001291477246414	0.0031629106095637	0.9989746904208878
18	0.2419946867975452	0.1824348227435437	0.3106642519221237	0.0568505504999774	0.909698928142288	0.2309194413937687
19	0.4476406825129089	0.0378359803858246	0.0562885843490533	0.1282656821168392	0.3826704765752639	0.9756052406298934
20	0.9924792303308508	0.0528530326482805	0.0469974023188831	0.0291477741638561	0.0049053626452068	0.9999688050654983
21	0.1715411290951093	0.0101131299507705	0.0010025231672294	0.0026756540991148	0.9593460452537932	0.9914131107934068
22	0.8871141238902126	0.0225567381697579	0.0145218771508888	0.0184438710367314	0.5074115479938962	0.9106917101266953
23	0.8992649526403571	0.0542030594982874	0.0001590160364943	0.000373545058373	0.5665424468352648	0.9999981086073142
24	0.6168493898598566	0.4688350597077155	0.2455908423497846	0.3746707374951131	0.3483830230201595	0.4691720977379746
25	0.9944649994254366	0.0037959691579747	0.0024052749138522	0.0006308989350307	0.6025726920077042	0.978342568501697
26	0.8162060826630865	0.3463389902841064	0.0171679117807903	0.0285582451923561	0.4521049900800089	0.9981122140945476
27	0.900134537756688	0.0776879125241188	0.0029615303380416	0.0045275656241717	0.6858186499729236	0.9998607252871368
28	0.9956183584525634	0.2414590392039916	0.014509593078598	0.2261546127453799	0.2030008934500548	0.9999979707764975
29	0.8266214592483989	0.057388266588137	0.0104573666694461	0.0110148082295338	0.8593358021243988	0.9815405872532436
30	0.027742981915607	0.9990385253239834	0.0394425497510465	0.0098317636921449	0.996657483757706	0.6786973021576318
31	0.0973310866445165	0.99897947111771	0.0400452230843542	0.130747215065394	0.9582233801082308	0.708397567680115
32	0.0063851977060977	0.8992110426692107	0.0477587883418601	0.0222568525321287	0.9616807304440742	0.999937352613519
33	0.5096091120232407	0.2595767631692614	0.1152116050245756	0.0686362496888185	0.9999669132557872	0.9847553016507848
34	0.966502449796146	0.1194787983221049	0.0016857670352017	0.0008290050650524	0.9579980514832176	0.9997660929650763
35	0.2850452812034479	0.3882497460840832	0.7108283422985983	0.5901015338861219	0.2473777470104727	0.9621727957703278
36	0.9878036999570802	0.2757964931797115	0.3182770304410527	0.2545543977105663	0.5437306900939111	0.8498999270814895
37	0.9972100692244288	0.2656695709093755	0.0471109108170736	0.015044583699779	0.9486546772159132	0.999177884463844
38	0.9227929842244328	0.9375273572632086	0.2379930562311951	0.1049465616365751	0.2614850996740941	0.9910025893714618
39	0.986386991757594	0.4804522930365402	0.0001115081288528	6.517624174110314e-05	0.9981698307484774	0.997811999380642
40	0.6109162701963852	0.0343612622484175	0.6882943504904976	0.4038387781599881	0.7750128697056684	0.9971929556255285
41	0.6527987319883175	0.8073892275420451	0.0334390920776035	0.0388827724474355	0.9999953631811918	0.9966446347805932
42	0.9661791636005892	0.1620317254406035	0.9641481766544968	0.9839316797185802	0.0111747400133201	0.4929513013344134
43	0.8410779475862051	0.985514208338076	0.1320872228548188	0.1091945141532003	0.6654687284230865	0.925036103137294
44	0.9999349695958084	0.7087624021138823	0.0065834040455263	0.00317087406973	0.9997643958416924	0.9999987826582356
45	0.920655294297584	0.8921969601005507	0.0007234286007628	0.001931652773938	0.9501380146225116	0.9724240983038528
46	0.6657491922364287	0.9997893792718112	0.0606973590648031	0.038614687416448	0.9810504535604884	0.9996972466884624
47	0.8631756087881663	0.9759825638278136	0.0073176901575685	0.0078827950655701	0.9381772613549134	0.9970448027078794
48	0.9988186584309656	0.8387156248741089	0.0009717332197453	0.0012179762661879	0.9990317046482228	0.9999339093227676
49	0.9999622154089852	0.8788892088973587	0.0129400102854084	0.0091630939162276	0.9991510176424828	0.9999993297922982
50	0.9996378091326246	0.2282230984481667	0.4110050854851907	0.2646685588308387	0.9997461086775808	0.9999757543420444
51	0.9988330287710436	0.12887798256371	0.990042856311616	0.8174208276235411	0.0036845347509225	0.9999384302413749
52	0.9841260501825172	0.9941107427983928	0.0034571079840173	0.0044562707261335	0.9997573957299228	0.999715339130572
53	0.9959651390871848	0.9916935044683742	0.0034548445631369	0.0060950608450271	0.9990042704394382	0.9999936787208455
54	0.999818377238444	0.9898616717680618	0.0032256590747668	0.00371845841111	0.9999716148568856	0.9999998468703658
55	0.9999663192040928	0.9967265539798348	0.0001202468751028	0.0001671950505031	0.9999999072366668	0.99999999946877
56	0.9994505774704218	0.9998882100719542	0.0005974007032031	0.0005160703425037	0.9989470146164808	0.9999119709105532
57	0.9999483894250752	0.999893964103431	0.0006168965353665	8.287214957531367e-05	0.9999995797020872	0.999996741056552
58	0.9998345487684956	0.9971872329332344	0.0019158751753665	0.0020416527844066	0.999964700441304	0.999977172879032
59	0.9999149327028708	0.9999021479799062	0.0003761106757677	0.0013443597063649	0.9998956185160888	0.99997063236938
60	0.9999277802231012	0.9998371796434276	0.001397218255503	0.0005189048496532	0.9999486148013274	0.9997943928444258
61	0.9986337239707268	0.9999803894343878	0.0019472002301599	0.0010390359517994	0.9999771412919424	0.9999949393134612
62	0.9998395427421466	0.9994331201698808	0.0006855577446213	0.0018638788394746	0.9999644632955058	0.999999937632087
63	0.9927507880463096	0.9996041019728048	0.0045391241063025	0.0049376464704035	0.9999738346755316	0.9999816668934828
64	0.9979406785598216	0.9999525858074672	0.0026709927609457	0.0025630876295405	0.9999868866484228	0.9997137995236508
65	0.9999908295012748	0.9995455028523954	0.0016699971448359	0.0016481721072176	0.999983291962968	0.9999989401940144
66	0.999668146720873	0.9998296911203732	0.0074054729174355	0.0009361820189439	0.999803682234468	0.9999998113794824
67	0.9993838622688302	0.998891517208403	0.0075229219630331	0.0038896096735773	0.9997548897691272	0.9999219192686984
68	0.9999300522644649	0.9931760675321883	0.0111692984607896	0.0064141269933124	0.9999534771868616	0.9999998810159152
69	0.9994620964309502	0.9994804756846226	0.0148189804255482	0.0006272577891275	0.9990312171556324	0.9998578619133685
70	0.9952352677127272	0.9978752633150024	0.0136244251939313	0.0091189889412643	0.999983659236342	0.9999954771860914
71	0.9936559883499404	0.9412302810220812	0.0436250302479241	0.0601476755491793	0.9774773215367596	0.9998484395553314
72	0.9998447837749116	0.9987719806926788	0.0074394205671694	0.0138279333087791	0.9999840597184892	0.9999940726197182
73	0.999995653150632	0.999985004753875	0.0102979672067477	0.0110740347367892	0.9999988021992856	0.9999983155831228
74	0.9999925431481616	0.9999913140041734	0.0190722601235264	0.0063666633893602	0.9999964126983488	0.9999811018917172
75	0.9999914418939484	0.999990706659144	0.0141737178355107	0.0117460937930083	0.9999984920426888	0.999967994185942
76	0.9950344622660828	0.649839486028409	0.2290208377317731	0.3746038391671689	0.8054451126234934	0.9953795434573132
77	0.9999999968148214	0.9999998720856704	0.0262865166117492	0.0435373484241548	0.9999998805239928	0.9999999997129638
78	0.9993515002602296	0.9771088232388369	0.0757593714848615	0.0184809918434556	0.9997589498723404	0.9998773387231968
79	0.99999984045474	0.9990965148895768	0.1028750182626772	0.0026459868953804	0.9999913914203936	0.9999999561765042
80	0.9999991950830254	0.9999961179080012	0.0646871444818722	0.0409894291158018	0.9999999109751082	0.9999999235217002
81	0.9962078769315322	0.8135545429644166	0.234213348292745	0.081370424208186	0.999992431045611	0.9999925591932034
82	0.9999298108185578	0.3931961036288259	0.4609596998463859	0.2720589828032352	0.999933280038838	0.9999978167391884
83	0.9661738898054768	0.4764944925989926	0.2784052808955204	0.5082104052359457	0.9021784954163924	0.9982746833545614
84	0.9436922823563444	0.9954249301093266	0.1642052293439134	0.0564869078583002	0.995706138147571	0.9973822207774068
85	0.9999963935671567	0.9999972614513238	0.0841380802296463	0.0692145917786914	0.9999990075608428	0.9999992387221088
86	0.9995728091365672	0.8088291603516549	0.1878403774340346	0.1627283015556824	0.9978751347876572	0.9999498119648452
87	0.9011751261816688	0.9989134457441764	0.1779838268812806	0.1551528680907053	0.9765971937560748	0.9596266765829568
88	0.9999563864431962	0.999979431198451	0.134595811443358	0.0441909747405296	0.9999944653879216	0.9999999026873382
89	0.9995606150119514	0.9999058928186628	0.168424449644401	0.0651461084426385	0.9999982363799932	0.999999938634454
90	0.995163825798142	0.7250508260805317	0.2785993902627919	0.3869894805810163	0.8706785911855459	0.9898808500265444
91	0.6953487807985472	0.8902008883772221	0.7484813567534577	0.8145656467307077	0.1057062636669275	0.9984287973119144
92	0.9999063238664958	0.7625224398861663	0.5039127862401671	0.0878652879242253	0.9430408636253724	0.9999972338619462
93	0.9982588969954568	0.9896919831674758	0.1212674772118866	0.1932296788578196	0.9999216024053776	0.9998286923578512
94	0.9950196375693482	0.9834340451141927	0.247201841139848	0.141109558602779	0.9372219308602744	0.9999642098662552
95	0.9996307202581708	0.9991897501003624	0.1375885702184007	0.1829654754156044	0.9999536242492956	0.9999892017056596
96	0.9999259365930624	0.9988296650643088	0.0840631379379145	0.2600357299912965	0.9996466243267532	0.9999823322729005
97	0.9735321896320328	0.9956020327101162	0.2311714518828635	0.1550968785870092	0.9950140560576196	0.9968525563711288
98	0.9999965967545544	0.999984078371444	0.1679169720657208	0.1988030371023896	0.999988439091002	0.9999936711763214
99	0.9995808802298786	0.9992792126348412	0.1353509636661774	0.3027440659765311	0.9408058205002076	0.9999891734149662
100	0.999994232380134	0.9992837756059028	0.1937157508282792	0.1974157837744933	0.9999344352059718	0.99998974101397
101	0.9971960184510544	0.9394304051787312	0.2677594691472629	0.2423631114379237	0.9872590519021582	0.99754968613587
102	0.9996994167958384	0.6470388569704808	0.3708553011246318	0.4543605530240323	0.9869307307298372	0.9999812690264216
103	0.997681218012473	0.9787904970864796	0.2630079538177049	0.2385025716672399	0.9996209600828764	0.9998559872770294
104	0.9995088093577944	0.9989485894388128	0.2625833713871568	0.2626830309695175	0.997961721425565	0.999239788448008
105	0.9974463082948876	0.9395908370752484	0.647070287558589	0.162389955815967	0.7833673063029067	0.9966745087233688
106	0.9999076251714712	0.999602466882067	0.0576912484576838	0.4768366884377403	0.9995284469623344	0.9998746183167329
107	0.9999194592108056	0.9709131762030456	0.4026543971784593	0.198099512699754	0.999758950527708	0.9998514164397372
108	0.9999370063282608	0.999698159668958	0.5629935940563334	0.0291946242459281	0.9999711785033782	0.9999785367400688
109	0.9999861747751014	0.9999989374095244	0.453214477977913	0.1495480637371826	0.999999943220402	0.999999147991964
110	0.9803163368034506	0.3457624797203779	0.6951444237340272	0.8633949352060969	0.7318057446415508	0.9967491498922876
111	0.7602881103347886	0.9942037196373588	0.9335064746412386	0.9677958762858152	0.1701858295534859	0.8427039905364431
112	0.9999897385151708	0.9999827679856048	0.4562251483522447	0.2337263494347665	0.9998721858124068	0.9999900771600878
113	0.4233068033812278	0.998271039007925	0.9558885781480406	0.3487952817952156	0.9998543908960976	0.9999463491659372
114	0.8842485419350147	0.9927033846709026	0.4812144404515111	0.3998493079328969	0.9999840470890394	0.999995461783108
115	0.99994869031335	0.998934341828088	0.4157665131602027	0.3917617572891157	0.9997847799712968	0.9999998783027664
116	0.7948722888981045	0.8986242792461281	0.9443692881290874	0.9346033997475556	0.4603460568977376	0.778390454378767
117	0.998670661913434	0.932253012997041	0.3552279593849072	0.5269851906158504	0.999854792176838	0.9999714265049752
118	0.9999977500684444	0.9997694051852812	0.1831423922987873	0.6655419023774748	0.999995379884139	0.9999999199956584
119	0.9999837309768302	0.9998564751256148	0.6774537711178912	0.2129357520050071	0.9990613190149316	0.9999990299150516
120	0.9999649228315746	0.9999413697833446	0.6784234204881334	0.2395411114141508	0.9999635157502248	0.9999996038793132
121	0.9999785514314364	0.9999916216139016	0.6163944059504302	0.3153081967755313	0.9999888717078352	0.9999724546240444
122	0.9999783392057956	0.9999740258742184	0.34084360343402	0.5966191557884031	0.9999685804459292	0.999982621571622
123	0.9956331638392986	0.9993452612316142	0.3033622291951328	0.6725853793002251	0.9998893087531706	0.9997922889604418
124	0.9999915102567688	0.9624997221360656	0.528042748947437	0.4870902984323923	0.9999411422681288	0.9999971128343496
125	0.9999999873277996	0.999998529983398	0.5094769198410658	0.5006036829995293	0.9999985353240708	0.99999993243025
126	0.941673718179515	0.9833507939568166	0.4612219513226791	0.6703079164120552	0.9789343238752686	0.9886520509312372
127	0.9999977903349558	0.9997526428185356	0.6389457306361518	0.5724065964158112	0.9978986252036066	0.9999996469927726
128	0.9998000881288592	0.999991580797822	0.7097064307027224	0.5083273101161137	0.9999565592756896	0.9999880504161012
129	0.9776004248641864	0.6247157132845508	0.794961233399802	0.8655075948162486	0.9912052671230858	0.9891859108462436
130	0.9993658941838228	0.7474767528507759	0.7612042803101204	0.8094003628457506	0.9994934645062036	0.9999853565111518
131	0.9057404023912358	0.941170992918466	0.7351728011757453	0.8127064938877205	0.9832727426150044	0.9531799892928534
132	0.999864970717437	0.9983048251466023	0.7395337138679021	0.5951660644526968	0.9996000365645188	0.999660258121704
133	0.9500962479401932	0.9997446313310004	0.5087602337412961	0.9442849749957714	0.999986728789755	0.9988257887354722
134	0.5921918383778776	0.9418469211059988	0.9529179546870716	0.9506911226342843	0.997600581811008	0.9679924046630524
135	0.9999960624811374	0.9999503892938983	0.6132116989243298	0.8281428749447082	0.9999971276898706	0.9999996197113442
136	0.9995974875187772	0.9999885986541348	0.9009128043151822	0.5609971584879087	0.9999983093838574	0.9996602864586324
137	0.9998920423072096	0.9966540856075228	0.8252815308607448	0.6676473862357962	0.9995636476287378	0.9999782138911408
138	0.9998354112377266	0.9913222474028692	0.9705561011286036	0.5313904848193561	0.9977407171390592	0.9999569717974712
139	0.9999835678650434	0.99999069120132	0.9041432513277936	0.6020344632112469	0.9999737947649148	0.999848007357212
140	0.996352961480289	0.9986417023995704	0.7285683737833342	0.8316386222093152	0.9966584134027312	0.9997812153103122
141	0.9994841498935308	0.999850729226482	0.9084941942271174	0.6522907074687746	0.9999852546765357	0.9999913582159722
142	0.9997228353481964	0.999680153247727	0.6718565282279246	0.9617607098734824	0.9999934569037332	0.9999991237518412
143	0.985749728046045	0.9590926944213152	0.911076457759488	0.9019375976803766	0.8826171723543225	0.9925637582230584
144	0.9999753369720468	0.9999969726175136	0.7303496601607274	0.9186210432851072	0.9999851118005756	0.9999996655529284
145	0.9992500699040407	0.8961978996479077	0.976404545459927	0.7925368515294381	0.9996778601562656	0.9997392159609612
146	0.9990795629513758	0.98496673960599	0.9925307810998192	0.967407676880464	0.7348905103267915	0.999830962989356
147	0.999963278952773	0.9999352777888308	0.7306493895444857	0.969948552835468	0.9999512639382876	0.999998015570464
148	0.999258266370556	0.9998161376076664	0.8634813076100109	0.8564256418042456	0.9999336556705444	0.9987624003340976
149	0.9997404085235272	0.999977715169324	0.9263350304353808	0.8092964527801781	0.9964999910162902	0.9997190622221056
150	0.9999971864561552	0.9999948253897776	0.981943041124809	0.7531880124705587	0.9999991445509524	0.9999996037814588
151	0.9999842039955048	0.9999996170597416	0.8200267401233668	0.9266194096864048	0.9999937299756492	0.9999928919056518
152	0.999996990657722	0.9999980254519156	0.9427512318585616	0.8082070799453204	0.999998546710472	0.9999999825759792
153	0.9998834142587644	0.9999817236453884	0.994591868959072	0.759346610722548	0.9999666730410152	0.9999858596512086
154	0.9985958071397478	0.9992480433432624	0.8547893124937713	0.9048393850484482	0.9999629335363676	0.9999246420985424
155	0.9999811950925456	0.9999969913008748	0.9567315416882988	0.8016187901640119	0.999999376934719	0.9999994114215044
156	0.9999201024309864	0.9997883279559946	0.9141790364712896	0.8476342051633616	0.9999477328897772	0.9998230865281504
157	0.9925257469042624	0.9941391579285724	0.9568735843074816	0.833928763764896	0.9999535339221184	0.9999488688298172
158	0.9999024378831808	0.9992206316789296	0.8769994941516805	0.91078061490483	0.9996150463857466	0.999999896900544
159	0.9999909468941454	0.9989321126677848	0.8793029499932399	0.910516011346758	0.999995633355198	0.9999994298148857
160	0.9962039208459564	0.9733759794834588	0.9239593963559966	0.8969628500475348	0.9996200302463952	0.9999261366782728
161	0.9999975124294216	0.999991671935176	0.9436748569361896	0.85515254385407	0.9999979261271524	0.9999997833259484
162	0.9999134568117496	0.9999678375419324	0.8956442572030702	0.9097558042976694	0.9999982036620122	0.9999885145495948
163	0.9993956795255028	0.9977327327551136	0.9728652534694774	0.836836541763824	0.9995368283816676	0.9996759223727838
164	0.9999999682737992	0.9999991938546038	0.9912667428066748	0.8204493642939634	0.9999991799055584	0.9999999989614144
165	0.9987141437047212	0.9996007352731444	0.8460537068624573	0.9686013357878426	0.9996630909210809	0.9997643622964834
166	0.99757463352494	0.970074769402504	0.9469196739807564	0.9030071387769572	0.998862206414342	0.999876537336778
167	0.9999483715992408	0.9999541124269912	0.9720631795196888	0.8465531051039288	0.999932103966649	0.9999969654046476
168	0.999979139849744	0.999811961978408	0.9842219102383584	0.8378380772567346	0.9999419443861056	0.999975138528348
169	0.999501282826094	0.9999495607609356	0.954814036950783	0.8782895195021706	0.9999973960149122	0.9999723151470776
170	0.9999444415517188	0.9999138242541564	0.9563532173524396	0.8793418419153596	0.9999913070779278	0.9999993794516332
171	0.9996160155313748	0.8786382688529011	0.9978326880748176	0.9658785221619468	0.9997948980661764	0.9999996637385618
172	0.999875358936674	0.9987292523534508	0.9931857125319185	0.8558372043171076	0.9994392170083136	0.9999855896594666
173	0.9999986411824476	0.999982674284005	0.9329519855236492	0.919291748231523	0.9999999836023452	0.9999999749799682
174	0.9999999843475258	0.9977659205982936	0.9127165519600609	0.9555090103003532	0.9999981170885046	0.9999999922747076
175	0.9903088693485408	0.9996885570139126	0.9748653729013796	0.9072935478965234	0.9997380270536282	0.9983010108446396
176	0.9998703514916116	0.9999436737690696	0.971748939722398	0.8989162515645762	0.9997854891135866	0.9999323676823756
177	0.9999702469420676	0.9998217555755874	0.9486522431227256	0.9239376173046816	0.999999591006529	0.999999216496145
178	0.9999690221281088	0.9999935746726356	0.9622300606651772	0.9181555817835942	0.9999979388995692	0.9999997134788604
179	0.976763930821142	0.9634311586751418	0.9775535119657964	0.9762628833370368	0.997766455444932	0.9979708493609676
180	0.999868512502389	0.9997950474320868	0.9437676337783378	0.953764846602159	0.9998292779425644	0.9999418421377227
181	0.9999769092515896	0.9820038680654822	0.9756546289835748	0.951202159682663	0.9996888035662538	0.999886187122521
182	0.9999985319837842	0.9999657598699612	0.9732728455331352	0.9361892894455796	0.9999950557806476	0.9999999487784988
183	0.9995507732053888	0.9997354369611076	0.9604315037033068	0.953870143554173	0.999392085158284	0.9999030182717924
184	0.9993703419263008	0.9993279812596092	0.9567153621413432	0.964637871453332	0.998040141091306	0.9999044134489296
185	0.9994172293465178	0.9999912698981764	0.9572288642114573	0.9679621770953644	0.999998747207074	0.9957046967820382
186	0.997076396631049	0.9998868406807084	0.9649749263553324	0.959635819192138	0.9999425187882102	0.9992886530713048
187	0.9999890968884676	0.9978989934968754	0.9577041589668884	0.9683508281020448	0.9999681437582366	0.9999927658661738
188	0.9998770527629686	0.9999970419481314	0.9627508498688444	0.9649086945948548	0.9999998425400544	0.9999995734270516
189	0.9999508792766966	0.9998922398465252	0.9889388510480804	0.9424201648399394	0.999823483447938	0.9999759490760644
190	0.9999933210960256	0.999997098218702	0.975291870526548	0.957775929084924	0.9999988035634978	0.9999932042673828
191	0.999874268360407	0.9999486138273987	0.9627512955394028	0.9750645694772012	0.999994122985386	0.999988738461964
192	0.9998898944747284	0.9999853191458182	0.9775929199686312	0.9633507553646664	0.9998800509498464	0.9999786096986404
193	0.9998793955063284	0.9987260151800108	0.9779150209413277	0.966385065118168	0.9997507763862868	0.9999236694872828
194	0.9999989076025668	0.9999882660062624	0.9916015550533112	0.9524090210596664	0.9999987694903124	0.9999999982857036
195	0.9999695983083656	0.9999837937381508	0.9515693815244816	0.9929760278427862	0.9999893863699478	0.9999982759997322
196	0.996120636929717	0.9988762589199532	0.9923709320574676	0.9663867360662832	0.9986573229915388	0.9999874203099288
197	0.9999998328592644	0.9999997277237882	0.9785956902636318	0.9739979245180108	0.9999998292624338	0.9999999688451328
198	0.9999973885535804	0.9999977863369636	0.9968435208966308	0.956227403032312	0.9999800278694052	0.99999401413137
199	0.9999067204734898	0.9998004368600856	0.9846819155519088	0.971630570221916	0.9999690265590748	0.9999809539295548
200	0.999924790395804	0.999994760820941	0.9836332085942716	0.9728351824263448	0.9999906276640692	0.9999853996705812
201	0.9999947615534932	0.9999889964187532	0.99098216945439	0.9716620196107896	0.9999982484360936	0.999998467528039
202	0.999788477038406	0.999960500650686	0.9915602439992454	0.9719628155778564	0.9999921158829052	0.999936358231026
203	0.9976652350483766	0.9875321344308468	0.9936154084514895	0.9890508948939172	0.999688785987012	0.9981555309025948
204	0.9999988093299104	0.9999753480863768	0.9903307333688046	0.9785856287214248	0.9999964950983792	0.999999174299284
205	0.9952351470209408	0.9999296817914944	0.9919217993021818	0.9911588981345624	0.999806811491688	0.9908359108399012
206	0.9954810185143168	0.9958872308873352	0.9948294870233004	0.9978309497822616	0.9974123241087036	0.9877628579837942
207	0.9994562895337756	0.999905061493855	0.9880604417242068	0.9821200440940988	0.9999563611405416	0.9998500611024967
208	0.9999885913879458	0.9999932757174304	0.9962632011942802	0.9732332523577556	0.9999992521733456	0.999999065235776
209	0.9999825622176172	0.999998891013149	0.9926241367600837	0.9808154003157376	0.9999987170221144	0.9999989096997584
210	0.9999947495956624	0.9999985565592104	0.9972633755110254	0.977908730340572	0.9999740805185784	0.9999959044533824
211	0.9999220092083896	0.9999409025963736	0.9826111394695742	0.9932189490091258	0.9998922346178324	0.9999683174128772
212	0.999936643215106	0.9999776145417424	0.9981969380831104	0.9783827940169504	0.9999996274216744	0.9999998612042764
213	0.9990702963225112	0.9980294932676682	0.9990660232478992	0.9968893307174704	0.9853557407321736	0.9987136281511626
214	0.9998729754379456	0.9999974631699008	0.9898550466694396	0.990016568833346	0.9999892122488228	0.9999318131562616
215	0.9998110103201558	0.9998731094749124	0.9907540516471864	0.9904362316898636	0.9999061372474308	0.999680545397608
216	0.9999159991341674	0.9987185340638935	0.9949923512225368	0.986946780538504	0.9999343364385346	0.9999897380344216
217	0.9999258404645875	0.9996423489359282	0.9979091650006584	0.983348054530402	0.9999451924605948	0.9999375614456896
218	0.9994480785236732	0.9982348972291056	0.9882366256133288	0.9955563934258438	0.9994725936996643	0.9999602604298792
219	0.9994434380012563	0.998223645903474	0.995875167834078	0.9889893296535316	0.9995754480071576	0.999495028072434
220	0.9999626443030896	0.9993611881428776	0.9879221600914214	0.9949379715595612	0.9999862836075638	0.9999692596014806
221	0.9998949648749874	0.9992861937792408	0.9933176384917064	0.990924228146079	0.999951761693951	0.9999999246820034
222	0.9981013703707172	0.995731509244387	0.9989818196096828	0.9994644926610906	0.9934606974477342	0.9998808008215774
223	0.999999940193646	0.9999784599176036	0.9891951788879148	0.9971905436246924	0.9999997917351854	0.999999993853496
224	0.999999855205034	0.9999996857180542	0.9942819478850332	0.9920927388883064	0.9999999318752206	0.9999999949102788
225	0.9999667569132936	0.9998283487584588	0.9989910239046672	0.9991463804774564	0.9896629407445182	0.9998987588714846
226	0.9997608855426964	0.9938355537742528	0.9990188472820126	0.9978061341547348	0.998476478806412	0.9997606295521122
227	0.9989026579099756	0.9988727592445952	0.999295916771704	0.9979590730762548	0.9958362034798834	0.9979886588502124
228	0.9999449794243414	0.9999876609948708	0.9946688972060524	0.9945053617592746	0.999973124712412	0.9998492201723744
229	0.9999968666852626	0.9999960251696822	0.9930840583418316	0.9961851648682488	0.9999998326918528	0.9999994943867724
230	0.9999664909132572	0.9999793860479524	0.9961654332729816	0.9936214389289978	0.9999967502911802	0.999991453619704
231	0.9998346841110536	0.999749194026396	0.9984453591173386	0.992909492595892	0.999804718038376	0.9999707769294426
232	0.999998674101032	0.9999133465475644	0.9948769829902426	0.9961132639728004	0.9999995047675078	0.9999996741037386
233	0.9999819830670847	0.999748875531108	0.998577224775873	0.994703424914083	0.9989968058143376	0.9999815066450244
234	0.9996551328567682	0.99997746407021	0.9956306680611948	0.99700890291949	0.9999542975775776	0.9999766736004008
235	0.99999167270057	0.9999916697458208	0.9981159153676976	0.9946585845436892	0.9999945703206492	0.9999927084363296
236	0.9972343231031752	0.9997754726032164	0.999082774793844	0.998971357093042	0.9997304555130656	0.998432038085857
237	0.9999954464242924	0.9999952903466984	0.9948053993856072	0.9984528657809482	0.9999948983434034	0.9999970346786398
238	0.9999802220732088	0.999990297434783	0.9967218434615314	0.996587670341285	0.9999911584245252	0.999995356633403
239	0.9997030686175252	0.9999453976755732	0.996842466332095	0.9969008905549384	0.9999857217232334	0.9999998757115048
240	0.9999984120633132	0.9999921716893374	0.9956989815092706	0.9977965590046084	0.9999985146091912	0.9999996482454636
241	0.9998055938808038	0.9982370431134192	0.9983839110232768	0.9979978361335576	0.999762117172371	0.9997719590895264
242	0.999629714734787	0.999715196238407	0.9984128255488176	0.9989434387304824	0.9979653367114036	0.9993087009752633
243	0.9995905039658612	0.9986956461659894	0.99659453729535	0.9993635868324068	0.999928331591526	0.9998340595018376
244	0.9992916860045292	0.9979094220430256	0.9986405066152962	0.998476186093674	0.9999577430616496	0.9998029582815436
245	0.999994730032676	0.9999983341833764	0.99861727570009	0.995631460523467	0.9999996254905512	0.9999442664831636
246	0.9999389375125451	0.9996765217302596	0.9972934484036308	0.9973975048457852	0.9999380014502884	0.9999887062215818
247	0.9997461742166408	0.9999528724659862	0.9994786556803588	0.9952954247439274	0.999942452348076	0.9999471984728128
248	0.9991906703836893	0.998403967924815	0.9994719669843328	0.9993101856739832	0.9996992719165492	0.9988269775191826
249	0.9999998515168634	0.9999980688938018	0.9970091466270822	0.9979244132195308	0.9999986553445316	0.9999997511283468
250	0.9999796464566298	0.9998920836575892	0.9992352743191332	0.995993338574482	0.9999893519963116	0.9999985927698828
251	0.9999449611884044	0.999892923570752	0.9987941863940089	0.9968916727886428	0.999959542161765	0.9998971096802894
252	0.99991810130565	0.9991054689131704	0.9990046100004903	0.999158385215586	0.9983372919626288	0.9999879920439226
253	0.999998916719142	0.9999899952987914	0.9986878798719504	0.9973213509801812	0.9999651186633896	0.9999986168070502
254	0.9998295255223504	0.9965552149423724	0.9998400106707328	0.999851826212321	0.9999121667847912	0.999988280153428
255	0.9999827768245312	0.999741239771509	0.9983775258049314	0.9982366927288092	0.9998943123512224	0.9999961515106268
256	0.9999929280442444	0.9999915086160808	0.9983770680930436	0.9979836116938908	0.9999889142579524	0.99998834067122
257	0.9983315967395724	0.9992124179049122	0.999949437489121	0.9999331218093386	0.9992513387680918	0.9997973840602812
258	0.9999901705277676	0.9999664932826376	0.9984270907838624	0.9986239707738483	0.9999912640949304	0.999952805924261
259	0.9991313361286736	0.9999720454731684	0.9989805328724104	0.9990842564407288	0.9999514788303326	0.9998407512901454
260	0.999999591709057	0.9999802412305706	0.9978467525852956	0.9991547750373828	0.9999998771076316	0.9999999547428526
261	0.9987834865872348	0.9992481758321818	0.999876710203172	0.9995558417671168	0.9996701119164616	0.999993101369766
262	0.99999506614693	0.9999996048731108	0.9987686962038616	0.9983778146571374	0.9999996195469932	0.9999987375257964
263	0.9985412891002232	0.99996075885085	0.9994410824610964	0.9992934639737152	0.9999476902034664	0.9999597998925082
264	0.999973512021657	0.9999901313473226	0.9983011074892818	0.999239026127664	0.999996154053917	0.9999988796610788
265	0.9999365136449828	0.9999306949055452	0.9990969596254898	0.998682178934942	0.9999960706376642	0.999987740757646
266	0.9999015704323998	0.9989347773188448	0.999880129959434	0.9998656184623128	0.9994111469845744	0.9998684901985728
267	0.9999835972115998	0.9999950758103044	0.99872360745958	0.9991803948056508	0.9999958154107174	0.9999948445637542
268	0.9991051615428328	0.9992363813869468	0.9999775172015136	0.9999729084366136	0.9997015467052732	0.9998802953135738
269	0.9996890725457124	0.9999795183905228	0.9996114775648566	0.999096182431972	0.9999199166828298	0.999873561054206
270	0.9999999534550404	0.9999997771940752	0.9990199903222085	0.9991636467536628	0.9999998049003508	0.9999999836075996
271	0.9992473080617392	0.999591747050574	0.999863382452255	0.9999176481212672	0.9999643970948384	0.9996490174303762
272	0.999834267518896	0.9997874301887856	0.9994819380526724	0.999406927675297	0.9998971492738364	0.9999454340148388
273	0.9998615259116954	0.9999961228032032	0.9997255731277516	0.9993125151913506	0.9995982707262724	0.9999226814438644
274	0.9996218132926656	0.999999148751348	0.9998960393974856	0.9997551593959272	0.99940633646981	0.9997712163747636
275	0.9999996244965086	0.9999674404797028	0.9997857218698069	0.9987565208365976	0.9999998111053686	0.9999999519667438
276	0.9990416925538956	0.9999797768320842	0.9998489755238124	0.999868797479138	0.9999490562787842	0.99996845445017
277	0.9999115010876664	0.9991649960823537	0.9999432071821388	0.9999297829689392	0.9998589024115316	0.9999316770196124
278	0.9999521762839432	0.9999964922323265	0.9997554199816368	0.9990823648283246	0.999999148423414	0.9999957008612784
279	0.9999921051867128	0.99997938053298	0.9996058959649278	0.9992441941954484	0.9999991381944464	0.9999958535863211
280	0.9996438518866768	0.9999509776564052	0.999570199863474	0.9996911965641446	0.9999980146877584	0.9999898867310092
281	0.9999997894306633	0.999994309835918	0.999840973576827	0.9990124521035586	0.9999989731091312	0.9999998525281112
282	0.9999993601320878	0.9999996954220556	0.9991885263768644	0.9996654532502576	0.9999994193085712	0.9999999882465676
283	0.9999985782697398	0.9999932075327548	0.99940531220383	0.9995680012718696	0.9999988262807372	0.9999912064283444
284	0.9999965912642946	0.9999857353349684	0.9998131241922869	0.99921737659018	0.9999766481253994	0.999995972602599
285	0.9998564640473084	0.9994611217229478	0.9999478967318292	0.9999535423073028	0.9998338185056476	0.9999358482217606
286	0.9999987502978196	0.9999975847482448	0.99918592956919	0.999852408463781	0.9999823190004148	0.9999991458408088
287	0.9997522547865068	0.9999717304947114	0.9998977793502072	0.999961444940899	0.9996918035126428	0.9997459307027144
288	0.9999984390166232	0.9999950814394096	0.999383717425556	0.9996742723540912	0.9999996407573172	0.9999999944607834
289	0.9999996697838878	0.9999739805951008	0.999525536412209	0.9996143696960867	0.999974025275082	0.9999992222020764
290	0.9999978103306806	0.9999974374002664	0.999696816669694	0.99944834142673	0.999998903672523	0.9999999338799402
291	0.9999996894237372	0.999994267553382	0.9997496411391448	0.9994617147120598	0.9999983674527348	0.9999994624261048
292	0.9999473369040414	0.9996861288495144	0.9999482815577404	0.9998264829557352	0.9998831079120576	0.9999942538384278
293	0.9998825863267696	0.999656895047257	0.999975225607412	0.9998619981741672	0.9999582526759876	0.9999664543037656
294	0.999448697418318	0.9999973548070488	0.9999951612020558	0.9999927728075048	0.999984174612229	0.9999919920240128
295	0.9999531725044376	0.999934350377285	0.9998460313928136	0.999926277205824	0.9998761102160734	0.9999879847613976
296	0.9999770581567834	0.9999997150464652	0.9998341247971556	0.999777004115712	0.999999607469187	0.9999562499457104
297	0.9999991642051964	0.999999830556506	0.9998295141028716	0.9997305489121556	0.999998899001329	0.9999938913608502
298	0.9999982596633804	0.9999615451009702	0.9999089205339536	0.9997054930979882	0.999998727896184	0.999994970621651
299	0.9999641736521172	0.999955815055556	0.9998386193200398	0.9998964515716112	0.9999797220003214	0.9999414686865076
300	0.9999999168015868	0.9999975406896215	0.9997466811353332	0.999865141260402	0.999999614349768	0.999999996253784
301	0.9999999977531088	0.9999998133627992	0.9999109385140708	0.9997045831938084	0.9999999970180344	0.9999999999043372
302	0.9999943671929288	0.9999677825776584	0.9997395389904192	0.9999179948178106	0.999999565966112	0.9999998724327592
303	0.9999560004308878	0.9999345558743026	0.999934340015464	0.9999258334630958	0.9999732860195398	0.9999133091485118
304	0.9999826395979128	0.9998393788092534	0.9999783117664018	0.9999824175412512	0.9998931564868612	0.9999860663324024
305	0.999991237075388	0.9999976429193136	0.9997755509955748	0.999901940156846	0.9999979186504974	0.9999986861596823
306	0.9999949749173584	0.9999962205924074	0.9999250523890916	0.9997504373113072	0.9999989968219402	0.9999989234614618
307	0.9999863438663747	0.9999812126781238	0.999905237227984	0.9998005864118866	0.9999972421946436	0.9999969284401006
308	0.999989648701954	0.9999911918495654	0.999916217630137	0.9999284042720514	0.9999705283732108	0.9999341319327828
309	0.999983804474057	0.9999278577104376	0.9999643848189418	0.9999324335317812	0.9999466967980444	0.9999899906249312
310	0.9999819692474784	0.9999866813343712	0.9999972565565908	0.9999974213987032	0.9998786806041527	0.9999778905035812
311	0.9999869240191688	0.9999199430347532	0.999975129653612	0.9999738998918148	0.9999733656397718	0.9999916262439326
312	0.9999730850085198	0.9999813722420688	0.9999671450010672	0.9999595112409184	0.9999588805051984	0.9999888138836868
313	0.9999891340209962	0.999991295816769	0.9998985569836564	0.9999711841450896	0.9999883317044111	0.9999955364256978
314	0.9999999586709948	0.9999998334682472	0.9999666813013264	0.9998689740753308	0.9999998555649244	0.9999999663303782
315	0.9999892050661284	0.9999759421469016	0.9999621546877148	0.99991592626917	0.9999968260047616	0.9999962741336278
316	0.9999996041871234	0.999999789676116	0.9999415800112624	0.9998983849662376	0.9999998588551104	0.9999991364348544
317	0.99995991177667	0.9999898719964956	0.9999777500457532	0.99997869882413	0.9999891834867594	0.9999463934257716
318	0.999996791089728	0.9999556481636698	0.9999758300979668	0.9999445358056376	0.9999798923388648	0.9999995007771652
319	0.9999978000270876	0.9999249023531596	0.9999772915277724	0.9999744574557792	0.9999824444254108	0.9999981197889538
320	0.999997566122816	0.9999959518955924	0.9999605204358636	0.9999302317813288	0.999998112280726	0.999987815747227
321	0.9999992278964488	0.9999964632946532	0.9999328084092818	0.9999740433096904	0.9999996509387332	0.999999647831854
322	0.9999928955711676	0.9999794303034728	0.9999883351534647	0.999994132764492	0.9999659682460454	0.9999947461727864
323	0.9999997890412003	0.9999972312230512	0.9999802590774814	0.999955291775919	0.999999377330702	0.9999999917946216
324	0.9999995091605448	0.99999716952357	0.9999618711668726	0.9999792071273412	0.9999970160048026	0.9999993840717724
325	0.9999998180801616	0.9999987418331472	0.9999718991347184	0.999978822061424	0.999991210693229	0.9999972657267248
326	0.999998322398631	0.9999991070843344	0.999977860194521	0.9999711724722504	0.9999998729031612	0.9999998439724788
327	0.999998344874748	0.9999970023853773	0.9999875522895748	0.9999689681156684	0.9999999032662644	0.9999991738090565
328	0.999990455072558	0.9999936216896096	0.9999937063472506	0.9999828287620408	0.9999955833319464	0.999998318896036
329	0.9999976037100976	0.9999947789839368	0.999985938242274	0.9999925094033276	0.9999854980717172	0.9999989196059238
330	0.999998797544058	0.9999853491436794	0.99999161992081	0.999981589108787	0.9999985442850076	0.9999994561529606
331	0.9999844303109252	0.9999863969193884	0.9999989742674396	0.9999990872106008	0.9999980251345923	0.9999935355634076
332	0.9999983171064888	0.9999983646507066	0.9999886848961478	0.999989251759592	0.9999965054320628	0.9999974915515252
333	0.9999993198780666	0.9999898791052314	0.9999902798642216	0.9999921560164388	0.9999983784579964	0.9999993123615544
334	0.9999999429074404	0.9999998392329088	0.9999965305463786	0.9999735958096768	0.9999999073541966	0.9999999914402036
335	0.9999985419029482	0.9999874310424628	0.9999950189345124	0.999996332511496	0.9999978305458388	0.9999995259027684
336	0.9999990996172314	0.9999990553123944	0.9999935739041468	0.9999887801533802	0.9999996839195732	0.9999994741520792
337	0.9999989249110998	0.9999998069236706	0.9999942469460188	0.9999948292486384	0.9999999376153788	0.9999992575698664
338	0.999999393152761	0.999991534184732	0.9999989244185944	0.9999987932415856	0.9999993596180672	0.9999998509265828
339	0.9999999410003244	0.9999999873707152	0.9999936886358136	0.9999952931662064	0.9999997994720426	0.9999999424887884
340	0.9999998621811902	0.999999167191571	0.9999972934135668	0.999994709598441	0.999998620341544	0.999999853799728
341	0.9999997926984996	0.9999999618889134	0.999998708420974	0.9999930288143004	0.9999999882307798	0.9999999823536851
342	0.9999998082383184	0.9999991311817223	0.9999969972155168	0.999996181581232	0.99999955025749	0.999999987725998
343	0.999999996886446	0.9999992974384582	0.9999984162956332	0.9999982968409658	0.999998791074888	0.999999999655939
344	0.9999999936360682	0.999999826662069	0.9999980067202692	0.9999971499656892	0.9999999919019824	0.9999999897023958
345	0.9999998632357718	0.9999984350041684	0.999999645845954	0.9999992414264424	0.9999985497349564	0.9999999858052488
346	0.9999997688850056	0.9999997847959228	0.9999984227453796	0.9999986317993804	0.9999996654097674	0.999999899751196
347	0.99999994748092	0.999999898657712	0.9999997896545528	0.9999998474505412	0.999999343236484	0.9999999888955324
348	0.9999999177993292	0.9999997501656996	0.999999845500262	0.9999998209354178	0.999999921715191	0.9999995926749046
349	0.9999999952882804	0.9999999389352128	0.9999997109198924	0.9999997187132418	0.999999854641199	0.9999999934571062


==> plots/eval/data/sdxl_hive.txt <==
question	hive_score
7975	0.999936358231026
7976	0.9999853996705812
7977	0.9999948445637542
7978	0.9999880504161012
7979	0.999991453619704
7980	0.9999989096997584
7981	0.9999970346786398
7982	0.9999597998925082
7983	0.9999707769294426
7984	0.9999957008612784
7985	0.999998015570464
7986	0.9999979707764975
7987	0.9999985927698828
7988	0.9999999246820034
7989	0.9999999999043372
7990	0.9999991237518412
7991	0.9999999882465676
7992	0.9999999825759792
7993	0.9999999934571062
7994	0.9999998724327592
7995	0.999999996253784
7996	0.9999986168070502
7997	0.9999994624261048
7998	0.9999996197113442
7999	0.9999999989614144
8000	0.9999885145495948
8001	0.9999992222020764
8002	0.9999999663303782
8003	0.999994970621651
8004	0.99999993243025
8005	0.9999949393134612
8006	0.9999119709105532
8007	0.9999999199956584
8008	0.9999988796610788
8009	0.9999339093227676
8010	0.9999997833259484
8011	0.99998974101397
8012	0.9999900771600878
8013	0.9999999487784988
8014	0.999982621571622
8015	0.9999996482454636
8016	0.9999809539295548
8017	0.9999999997129638
8018	0.9999982759997322
8019	0.9998514164397372
8020	0.9998286923578512
8021	0.9996602864586324
8022	0.999999174299284
8023	0.999873561054206
8024	0.9999853565111518
8025	0.9999994114215044
8026	0.999999065235776
8027	0.9999996037814588
8028	0.9999992575698664
8029	0.999999216496145
8030	0.9999989401940144
8031	0.9999994741520792
8032	0.9999940726197182
8033	0.9999992387221088
8034	0.9999999944607834
8035	0.9999983155831228
8036	0.9999999888955324
8037	0.9999972657267248
8038	0.9999927084363296
8039	0.999848007357212
8040	0.9999999235217002
8041	0.9999999914402036
8042	0.9999999858052488
8043	0.999999999655939
8044	0.9999932042673828


==> plots/eval/data/sdxl_illuminarty.txt <==
question	illuminarty_score
7975	0.973
7976	0.954
7977	0.958
7978	0.987
7979	0.937
7980	0.991
7981	0.994
7982	0.993
7983	0.989
7984	0.92
7985	0.973
7986	0.545
7987	0.842
7988	0.916
7989	0.979
7990	0.997
7991	0.722
7992	0.973
7993	0.819
7994	0.745
7995	0.985
7996	0.997
7997	0.995
7998	0.961
7999	0.956
8000	0.979
8001	0.972
8002	0.998
8003	0.992
8004	0.979
8005	0.937
8006	0.892
8007	0.727
8008	0.742
8009	0.947
8010	0.954
8011	0.553
8012	0.986
8013	0.806
8014	0.949
8015	0.822
8016	0.663
8017	0.52
8018	0.938
8019	0.995
8020	0.657
8021	0.903
8022	0.696
8023	0.885
8024	0.875
8025	0.57
8026	0.761
8027	0.57
8028	0.963
8029	0.989
8030	0.837
8031	0.382
8032	0.579
8033	0.764
8034	0.815
8035	0.578
8036	0.87
8037	0.602
8038	0.749
8039	0.899
8040	0.868
8041	0.938
8042	0.611
8043	0.671
8044	0.983


==> plots/eval/data/sdxl_optic.txt <==
question	optic_score
7975	0.9966084361076356
7976	0.9975602626800536
7977	0.995169162750244
7978	0.9975755214691162
7979	0.996177613735199
7980	0.9952542781829834
7981	0.9957489371299744
7982	0.9926183223724364
7983	0.9964396357536316
7984	0.9951567649841307
7985	0.9933127164840698
7986	0.99659663438797
7987	0.9967613220214844
7988	0.9982998371124268
7989	0.9968020915985109
7990	0.9970296025276184
7991	0.9924352169036864
7992	0.9873037338256836
7993	0.9939664006233216
7994	0.9884798526763916
7995	0.9946520328521729
7996	0.9960187673568726
7997	0.9963591694831848
7998	0.9970746636390686
7999	0.9953991770744324
8000	0.9923203587532043
8001	0.9981099367141724
8002	0.9979742169380188
8003	0.9941672086715698
8004	0.9985140562057496
8005	0.9965190291404724
8006	0.993605613708496
8007	0.9983630180358888
8008	0.9978192448616028
8009	0.9975883960723876
8010	0.9971967935562134
8011	0.9968364238739014
8012	0.9956719875335692
8013	0.997917890548706
8014	0.9952376484870912
8015	0.9976595044136048
8016	0.995797038078308
8017	0.9968255758285522
8018	0.9950779676437378
8019	0.9959748387336732
8020	0.995004653930664
8021	0.9954477548599244
8022	0.9971770644187928
8023	0.9960830211639404
8024	0.981640100479126
8025	0.9950282573699952
8026	0.996917486190796
8027	0.9957036375999452
8028	0.9959926605224608
8029	0.9980191588401794
8030	0.9959388971328736
8031	0.9983491897583008
8032	0.9956161379814148
8033	0.9966548681259156
8034	0.9947956800460817
8035	0.9966821670532228
8036	0.9969834685325624
8037	0.9979966878890992
8038	0.9948360919952391
8039	0.9946938753128052
8040	0.993257999420166
8041	0.9945962429046632
8042	0.9937392473220824
8043	0.9952896237373352
8044	0.9839330315589904

